Dash: Scalable Hashing on Persistent Memory

Byte-addressable persistent memory (PM) brings hash tables the potential of low latency, cheap persistence and instant recovery. The recent advent of Intel Optane DC Persistent Memory Modules (DCPMM) further accelerates this trend. Many new hash table designs have been proposed, but most of them were based on emulation and perform sub-optimally on real PM. They were also piece-wise and partial solutions that side-step many important properties, in particular good scalability, high load factor and instant recovery. We present Dash, a holistic approach to building dynamic and scalable hash tables on real PM hardware with all the aforementioned properties. Based on Dash, we adapted two popular dynamic hashing schemes (extendible hashing and linear hashing). On a 24-core machine with Intel Optane DCPMM, we show that compared to state-of-the-art, Dash-enabled hash tables can achieve up to ~3.9X higher performance with up to over 90% load factor and an instant recovery time of 57ms regardless of data size.

==> figures-src/delete/delete.tsv <==
1	1.969	1.731	1.526	1.001
2	3.641	3.225	2.734	1.938
4	6.419	5.734	4.657	3.685
8	10.603	9.797	7.154	6.721
16	15.283	14.631	9.518	11.306
24	16.62	16.98	9.314	14.805


==> figures-src/delete/old_delete.tsv <==
1	1.417	1.268	1.189	0.841
2	2.719	2.445	2.213	1.646
4	5.01	4.57	3.92	3.149
8	8.694	8.093	6.419	5.794
16	13.701	13.122	8.599	10.121
24	16.196	16.106	8.876	13.418

==> figures-src/delete_vl/delete_vl.tsv <==
1	1.389	1.45	0.948	0.462
2	2.676	2.769	1.815	0.911
4	4.939	5.073	3.344	1.769
8	8.527	8.744	6.094	3.315
16	13.216	13.573	8.608	5.958
24	15.919	15.785	8.88	8.02

==> figures-src/delete_vl/old_delete.tsv <==
1	1.347	1.223	0.948	0.462
2	2.593	2.364	1.815	0.911
4	4.662	4.426	3.344	1.769
8	8.34	7.836	6.094	3.315
16	13.16	12.6	8.608	5.958
24	15.916	15.585	8.88	8.02

==> figures-src/fingerprint/fp_fixed.csv <==
Operation Base Fingerprint  
Insert 10.393 10.768
"Pos.\nSearch" 44.282 52.89 
"Neg.\nSearch" 37.174 63.851
Delete 16.227 16.62


==> figures-src/fingerprint/fp_vl.csv <==
Operation Base Fingerprint  
Insert 5.098 9.58
"Pos.\nSearch" 13.426 42.015
"Neg.\nSearch" 8.36 58.878
Delete 10.416 15.787


==> figures-src/insert/insertion.tsv <==
1	1.331	1.398	1.21	0.45
2	2.482	2.564	2.198	0.676
4	4.413	4.448	3.766	0.895
8	7.331	7.132	5.903	1.074
16	10.348	9.751	7.856	1.166
24	10.768	10.241	8.36	1.205

==> figures-src/insert/old-insertion.tsv <==
1	0.858	0.705	0.757	0.306
2	1.657	1.161	1.454	0.446
4	3.082	1.706	2.596	0.572
8	5.21	2.208	4.175	0.658
16	7.949	2.596	6.152	0.714
24	9.24	2.705	6.413	0.724


==> figures-src/insert_vl/insert_vl.tsv <==
1	0.652	0.618	0.336	0.208
2	1.268	1.005	0.665	0.318
4	2.387	1.53	1.252	0.446
8	4.263	2.065	2.206	0.552
16	6.895	2.508	3.473	0.62
24	8.254	2.677	4.257	0.643

==> figures-src/insert_vl/old_insert_vl.tsv <==
1	0.647	0.55	0.336	0.208
2	1.227	0.941	0.665	0.318
4	2.299	1.45	1.252	0.446
8	4.151	1.978	2.206	0.552
16	6.595	2.418	3.473	0.62
24	8.01	2.606	4.257	0.643

==> figures-src/load_factor_analysis/1stash-scatter.csv <==
1 1
4 0.991
8 0.964
16 0.934
32 0.903
64 0.874
128 0.846


==> figures-src/load_factor_analysis/1stash.csv <==
1 1
2 1
4 0.991
8 0.964
16 0.934
32 0.903
64 0.874
128 0.846

==> figures-src/load_factor_analysis/2stash-scatter.csv <==
1 1
4 0.998
8 0.984
16 0.959
32 0.928
64 0.9
128 0.87


==> figures-src/load_factor_analysis/2stash.csv <==
1 1
2 1
4 0.998
8 0.984
16 0.959
32 0.928
64 0.9
128 0.87

==> figures-src/load_factor_analysis/4stash-scatter.csv <==
1 1
4 1
8 0.997
16 0.981
32 0.957
64 0.928
128 0.9 


==> figures-src/load_factor_analysis/4stash.csv <==
1 1
2 1
4 1
8 0.997
16 0.981
32 0.957
64 0.928
128 0.9 

==> figures-src/load_factor_analysis/balanced-scatter.csv <==
1 0.978
4 0.89
8 0.84
16 0.8
32 0.77
64 0.745
128 0.722


==> figures-src/load_factor_analysis/balanced.csv <==
1 0.978
2 0.93
4 0.89
8 0.84
16 0.8
32 0.77
64 0.745
128 0.722

==> figures-src/load_factor_analysis/bucketized-scatter.csv <==
1 0.79 
4 0.64
8 0.59
16 0.54
32 0.49
64 0.457
128 0.426


==> figures-src/load_factor_analysis/bucketized.csv <==
1 0.79 
2 0.7
4 0.64
8 0.59
16 0.54
32 0.49
64 0.457
128 0.426

==> figures-src/load_factor_analysis/displacement-scatter.csv <==
1 1
4 0.92
8 0.88
16 0.84
32 0.81
64 0.787
128 0.766


==> figures-src/load_factor_analysis/displacement.csv <==
1 1
2 0.968
4 0.92
8 0.88
16 0.84
32 0.81
64 0.787
128 0.766

==> figures-src/load_factor_analysis/probe-scatter.csv <==
1 0.91
4 0.78
8 0.73
16 0.69
32 0.64
64 0.615
128 0.581


==> figures-src/load_factor_analysis/probe.csv <==
1 0.91
2 0.84
4 0.78
8 0.73
16 0.69
32 0.64
64 0.615
128 0.581

==> figures-src/load_factor_compare/CCEH_4.csv <==
0.000000
0.152588
0.305176
0.395904
0.348772
0.369910
0.418527
0.397438
0.373804
0.348772
0.379985
0.413161
0.427692
0.434771
0.402114
0.381470
0.359195
0.346588
0.351562
0.364532
0.378513
0.392119
0.406132
0.419047
0.426913
0.432107
0.429621
0.431542
0.424592
0.417704
0.393247


==> figures-src/load_factor_compare/DASH_EX_2.csv <==
0.000000
0.169102
0.338203
0.507305
0.676407
0.845509
0.523670
0.591856
0.676407
0.760958
0.845509
0.734862
0.519481
0.549581
0.591856
0.634131
0.676407
0.718682
0.760958
0.803233
0.845509
0.826446
0.692137
0.558112
0.521567
0.529477
0.549581
0.570718
0.591856
0.612994
0.634131


==> figures-src/load_factor_compare/DASH_EX_4.csv <==
0.000000
0.169102
0.338203
0.507305
0.676407
0.845509
0.669434
0.591856
0.676407
0.760958
0.845509
0.915751
0.655910
0.549581
0.591856
0.634131
0.676407
0.718682
0.760958
0.803233
0.845509
0.887784
0.922850
0.810807
0.618429
0.547698
0.550656
0.570718
0.591856
0.612994
0.634131


==> figures-src/load_factor_compare/DASH_LH_2.csv <==
0.000000
0.169102
0.338203
0.507305
0.676407
0.845509
0.506526
0.591856
0.676407
0.760958
0.563583
0.618673
0.506675
0.549581
0.591856
0.634131
0.676407
0.718682
0.760958
0.803233
0.676375
0.709958
0.618746
0.554046
0.506750
0.528333
0.549581
0.570718
0.591856
0.612994
0.634131


==> figures-src/load_factor_compare/_CCEH_4.csv <==
0 0.000000
10 0.152588
20 0.305176
30 0.395904
40 0.348772
50 0.369910
60 0.418527
70 0.397438
80 0.373804
90 0.348772
100 0.379985
110 0.413161
120 0.427692
130 0.434771
140 0.402114
150 0.381470
160 0.359195
170 0.346588
180 0.351562
190 0.364532
200 0.378513
210 0.392119
220 0.406132
230 0.419047
240 0.426913


==> figures-src/load_factor_compare/_DASH_EX_2.csv <==
0 0.000000
10 0.169102
20 0.338203
30 0.507305
40 0.676407
50 0.845509
60 0.523670
70 0.591856
80 0.676407
90 0.760958
100 0.845509
110 0.734862
120 0.519481
130 0.549581
140 0.591856
150 0.634131
160 0.676407
170 0.718682
180 0.760958
190 0.803233
200 0.845509
210 0.826446
220 0.692137
230 0.558112
240 0.521567


==> figures-src/load_factor_compare/_DASH_EX_4.csv <==
0 0.000000
10 0.169102
20 0.338203
30 0.507305
40 0.676407
50 0.845509
60 0.669434
70 0.591856
80 0.676407
90 0.760958
100 0.845509
110 0.915751
120 0.655910
130 0.549581
140 0.591856
150 0.634131
160 0.676407
170 0.718682
180 0.760958
190 0.803233
200 0.845509
210 0.887784
220 0.922850
230 0.810807
240 0.618429


==> figures-src/load_factor_compare/_DASH_LH_2.csv <==
0 0.000000
10 0.169102
20 0.338203
30 0.507305
40 0.676407
50 0.845509
60 0.506526
70 0.591856
80 0.676407
90 0.760958
100 0.563583
110 0.618673
120 0.506675
130 0.549581
140 0.591856
150 0.634131
160 0.676407
170 0.718682
180 0.760958
190 0.803233
200 0.676375
210 0.709958
220 0.618746
230 0.554046
240 0.506750


==> figures-src/load_factor_compare/_level.csv <==
0 0.000000
10 0.116257
20 0.232515
30 0.348772
40 0.465030
50 0.581287
60 0.697545
70 0.813802
80 0.930060
90 0.523158
100 0.581287
110 0.639416
120 0.697545
130 0.755673
140 0.813802
150 0.871931
160 0.930060
170 0.494094
180 0.523158
190 0.552223
200 0.581287
210 0.610352
220 0.639416
230 0.668480
240 0.697545


==> figures-src/load_factor_compare/level.csv <==
0.000000
0.116257
0.232515
0.348772
0.465030
0.581287
0.697545
0.813802
0.930060
0.523158
0.581287
0.639416
0.697545
0.755673
0.813802
0.871931
0.930060
0.494094
0.523158
0.552223
0.581287
0.610352
0.639416
0.668480
0.697545
0.726609
0.755673
0.784738
0.813802
0.842866
0.871931


==> figures-src/lock/neg_opt_lock.tsv <==
1	4.037
2	7.994
4	15.489
8	29.395
16	50.37
24	63.851


==> figures-src/lock/neg_spin_lock.tsv <==
1	2.688
2	4.772
4	8.049
8	12.751
16	17.53
24	17.875


==> figures-src/lock/pos_opt_lock.tsv <==
1	3.255
2	6.432
4	12.588
8	24.092
16	41.755
24	52.89


==> figures-src/lock/pos_spin_lock.tsv <==
1	2.491
2	4.544
4	7.959
8	13.03
16	18.579
24	20.533


==> figures-src/mixed/mixed.tsv <==
1	3.175	2.954	1.557	0.754
2	6.065	5.648	2.868	1.314
4	11.135	10.426	5.114	2.089
8	19.248	18.197	8.346	3.001
16	29.798	28.677	12.068	3.745
24	36.041	35.883	13.357	4.007

==> figures-src/mixed/old_mixed.tsv <==
1	2.317	2.204	1.19	0.701
2	4.518	4.024	2.315	1.383
4	8.563	6.856	4.221	2.694
8	15.431	10.543	7.124	5.144
16	25.519	14.386	10.219	9.416
24	32.31	16.323	12.013	12.962

==> figures-src/mixed_vl/mixed.csv <==
1	1.552	1.583	0.487	0.208
2	3.058	3.07	0.967	0.414
4	5.925	5.761	1.821	0.813
8	11.115	10.199	3.275	1.567
16	19.626	16.504	5.212	2.828
24	25.609	20.121	6.211	3.757

==> figures-src/mixed_vl/old-mixed.csv <==
1	1.92	1.558	0.487	0.208
2	3.741	2.931	0.967	0.414
4	7.132	5.221	1.821	0.813
8	13.026	8.554	3.275	1.567
16	21.896	12.486	5.212	2.828
24	28.124	14.517	6.211	3.757

==> figures-src/negative_search/negative_search.tsv <==
1	4.037	4.223	1.668	0.927
2	7.944	8.294	3.148	1.828
4	15.489	16.12	5.693	3.543
8	29.395	30.552	9.48	6.731
16	50.37	52.305	13.916	11.954
24	63.851	66.524	16.388	15.953


==> figures-src/negative_search/old_negative_search.tsv <==
1	3.264	3.434	1.361	0.743
2	6.502	6.808	2.679	1.477
4	12.78	13.352	5.025	2.873
8	24.528	26	8.776	5.411
16	43.979	45.324	13.612	9.766
24	57.25	58.375	15.61	13.31

==> figures-src/negative_search_vl/negative_search_vl.tsv <==
1	2.885	3.232	0.537	0.2
2	5.777	6.442	1.081	0.398
4	11.454	12.674	2.088	0.777
8	22.089	24.493	4.175	1.472
16	40.362	44.471	6.545	2.621
24	53.969	59.154	8.44	3.457

==> figures-src/negative_search_vl/old_negative_search_vl.tsv <==
1	3.085	3.2	0.537	0.2
2	6.148	6.367	1.081	0.398
4	12.112	12.492	2.088	0.777
8	23.279	24	4.175	1.472
16	42.119	43.077	6.545	2.621
24	55.309	56.433	8.44	3.457

==> figures-src/positive_search/old-positive_search.tsv <==
1	2.712	2.761	1.457	0.975
2	5.407	5.483	2.831	1.938
4	10.647	10.784	5.259	3.782
8	20.585	20.791	9.254	7.225
16	37.554	37.599	14.73	13.321
24	49.563	49.067	17.159	18.361

==> figures-src/positive_search/positive_search.tsv <==
1	3.255	3.301	1.75	1.203
2	6.432	6.538	3.308	2.359
4	12.588	12.767	5.989	4.652
8	24.092	24.454	10.027	8.917
16	41.755	42.503	14.239	16.108
24	52.89	54.076	17.897	21.94


==> figures-src/positive_search_vl/old_positive_search_vl.tsv <==
1	1.775	1.801	0.86	0.361
2	3.553	3.595	1.716	0.72
4	7.049	7.126	3.331	1.407
8	13.819	13.941	6.677	2.681
16	26.214	26.296	10.352	4.836
24	36.368	36.397	13.921	6.514

==> figures-src/positive_search_vl/positive_search_vl.tsv <==
1	1.714	1.814	0.86	0.361
2	3.452	3.621	1.716	0.72
4	6.875	7.2	3.331	1.407
8	13.528	14.115	6.677	2.681
16	25.577	26.702	10.352	4.836
24	35.746	37.179	13.921	6.514

==> figures-src/pre-allocation/eh-base-pre.tsv <==
1	1.053
2	1.94
4	3.497
8	5.76
16	8.335
24	9.225


==> figures-src/pre-allocation/eh-base.tsv <==
1	1.331
2	2.482
4	4.413
8	7.331
16	10.348
24	10.768


==> figures-src/pre-allocation/eh-nomapsync.tsv <==
1	0.924
2	1.787
4	3.344
8	5.908
16	9.357
24	10.74


==> figures-src/pre-allocation/eh-preallocate-pre.tsv <==
1	1.156
2	2.22
4	4.068
8	6.973
16	10.601
24	11.569


==> figures-src/pre-allocation/eh-preallocate.tsv <==
1	1.386
2	2.596
4	4.625
8	7.704
16	11.102
24	11.668


==> figures-src/pre-allocation/lh-base-pre.tsv <==
1	0.893
2	1.403
4	1.93
8	2.363
16	2.668
24	2.714


==> figures-src/pre-allocation/lh-base.tsv <==
1	1.398
2	2.564
4	4.448
8	7.132
16	9.751
24	10.241


==> figures-src/pre-allocation/lh-nomapsync.tsv <==
1	0.923
2	1.714
4	3.001
8	4.775
16	6.695
24	7.446


==> figures-src/pre-allocation/lh-preallocate-pre.tsv <==
1	1.231
2	2.348
4	4.282
8	7.297
16	10.96
24	11.925


==> figures-src/pre-allocation/lh-preallocate.tsv <==
1	1.423
2	2.649
4	4.72
8	7.855
16	11.173
24	11.636


==> figures-src/read_opt/read_opt_2_24.csv <==
Operation Base OverflowData  
Insert 10.027 10.768
"Pos.\nSearch" 41.137 52.89
"Neg.\nSearch" 37.638 63.851
Delete 14.325 16.62


==> figures-src/read_opt/read_opt_4_24.csv <==
Operation "Without metadata" With metadata"
Insert 8.195 10.01
"Pos.\nSearch" 29.474 49.761
"Neg.\nSearch" 22.792 64.452
Delete 11.942 16.032


==> figures-src/reality_vs_ideal/insertion.tsv <==
1	1.331	1.398	1.21	0.45	1.21	0.45
2	2.482	2.564	2.198	0.676	2.42	0.9
4	4.413	4.448	3.766	0.895	4.48	1.8
8	7.331	7.132	5.903	1.074	9.68	3.6
16	10.348	9.751	7.856	1.166	19.36	7.2
24	10.768	10.241	8.36	1.205	29.04	10.8


==> figures-src/reality_vs_ideal/positive_search.tsv <==
1	3.255	3.185	1.75	1.203	1.75	1.203
2	6.432	6.369	3.308	2.359	3.5	2.406
4	12.588	12.512	5.989	4.652	7	4.812
8	24.092	23.564	10.027	8.917	14	9.624
16	41.755	42.006	14.239	16.108	28	19.248
24	52.89	53.227	17.897	21.94	42	28.872


==> figures-src/recovery-backup/cceh-160-1.tsv <==
4.302	3.78E-01
4.402	3.93E-01
4.502	4.10E-01
4.602	4.23E-01
4.702	4.36E-01
4.802	4.48E-01
4.902	4.62E-01
5.002	4.72E-01
5.102	0.48313
5.202	4.97E-01
5.302	0.5111
5.402	5.20E-01
5.502	0.53539
5.602	0.54962
5.702	5.64E-01
5.802	0.57741
5.902	5.91E-01
6.002	0.60177
6.102	0.62102
6.202	6.33E-01
6.302	0.65207
6.402	6.64E-01
6.502	0.68384
6.602	0.69986
6.702	0.7161
6.802	0.73518
6.902	7.51E-01
7.002	0.76943
7.102	0.7882
7.202	0.8012
7.302	8.22E-01
7.402	8.39E-01
7.502	0.86015
7.602	0.87726
7.702	0.9014
7.802	0.9117
7.902	9.29E-01
8.002	0.94674
8.102	0.96885
8.202	0.98577
8.302	1.00253
8.402	1.02E+00
8.502	1.04088
8.602	1.06E+00
8.702	1.0657
8.802	1.08163
8.902	1.09565
9.002	1.10675
9.102	1.12192
9.202	1.13683
9.302	1.15E+00
9.402	1.16E+00
9.502	1.18E+00
9.602	1.18122
9.702	1.20E+00
9.802	1.21E+00
9.902	1.21358
10.002	1.23E+00
10.102	1.23E+00
10.202	1.24221
10.302	1.25425
10.402	1.2548
10.502	1.27E+00
10.602	1.28015
10.702	1.28514
10.802	1.29413
10.902	1.29162
11.002	1.29955
11.102	1.3009
11.202	1.30987
11.302	1.31E+00
11.402	1.31957
11.502	1.32455
11.602	1.33129
11.702	1.33362
11.802	1.34261
11.902	1.3424
12.002	1.34472
12.102	1.34507
12.202	1.34883
12.302	1.35044
12.402	1.33561
12.502	1.33239
12.602	1.33387
12.702	1.3339
12.802	1.33949
12.902	1.34536
13.002	1.34683
13.102	1.35027
13.202	1.35228
13.302	1.35674
13.402	1.35212
13.502	1.361
13.602	1.35948
13.702	1.36223
13.802	1.3558
13.902	1.35851
14.002	1.36113
14.102	1.36333
14.202	1.36644
14.302	1.36666
14.402	1.36398
14.502	1.37077
14.602	1.37518
14.702	1.37893
14.802	1.37898
14.902	1.38294
15.002	1.38081
15.102	1.38354
15.202	1.38594
15.302	1.3884

==> figures-src/recovery-backup/cceh-160-24.tsv <==
4.302	1.33E+00
4.312	1.51E+00
4.322	1.57E+00
4.332	1.58E+00
4.342	1.62E+00
4.352	1.64E+00
4.362	1.68E+00
4.372	1.69E+00
4.382	1.6911
4.392	1.75E+00
4.402	1.7595
4.412	1.79E+00
4.422	1.8285
4.432	1.8634
4.442	1.85E+00
4.452	1.8737
4.462	1.94E+00
4.472	1.9204
4.482	1.9711
4.492	2.01E+00
4.502	2.0605
4.512	2.06E+00
4.522	2.1453
4.532	2.1394
4.542	2.1793
4.552	2.2252
4.562	2.24E+00
4.572	2.286
4.582	2.3649
4.592	2.3871
4.602	2.40E+00
4.612	2.42E+00
4.622	2.5164
4.632	2.5667
4.642	2.6139
4.652	2.6777
4.662	2.72E+00
4.672	2.7646
4.682	2.8291
4.692	2.8653
4.702	2.9064
4.712	3.00E+00
4.722	3.0589
4.732	3.08E+00
4.742	3.1744
4.752	3.2857
4.762	3.3811
4.772	3.357
4.782	3.541
4.792	3.5362
4.802	3.73E+00
4.812	3.70E+00
4.822	3.86E+00
4.832	4.0201
4.842	4.06E+00
4.852	4.13E+00
4.862	4.3034
4.872	4.48E+00
4.882	4.61E+00
4.892	4.7742
4.902	4.8817
4.912	5.0606
4.922	5.29E+00
4.932	5.4079
4.942	5.6328
4.952	5.8356
4.962	5.9205
4.972	6.3208
4.982	6.4668
4.992	6.8166
5.002	7.01E+00
5.012	7.4407
5.022	7.8721
5.032	8.2314
5.042	8.8328
5.052	9.2412
5.062	9.8189
5.072	10.229
5.082	10.842
5.092	11.6353
5.102	12.4919
5.112	13.0882
5.122	13.9142
5.132	14.6743
5.142	15.429
5.152	15.9155
5.162	16.4434
5.172	16.6511
5.182	16.9611
5.192	17.0299
5.202	17.3759
5.212	17.198
5.222	17.3524
5.232	17.4314
5.242	17.398
5.252	17.4384
5.262	17.649
5.272	17.3449
5.282	17.7012
5.292	17.5599
5.302	17.4815
5.312	17.5963
5.322	17.5801
5.332	17.9248
5.342	17.6244
5.352	17.6702
5.362	17.6938
5.372	17.5163
5.382	17.785
5.392	18.0216
5.402	17.6719
5.412	17.7514
5.422	17.7782
5.432	17.8257
5.442	17.43
5.452	17.7633
5.462	17.6615
5.472	17.8593
5.482	17.8642
5.492	17.7658
5.502	17.6312
5.512	17.9535
5.522	17.782
5.532	17.742
5.542	17.5049
5.552	17.7298
5.562	17.5819
5.572	17.7049
5.582	17.5237
5.592	17.8697
5.602	17.6017
5.612	17.7217
5.622	17.6966
5.632	17.4514
5.642	17.7581
5.652	17.5632
5.662	17.7166
5.672	17.6175
5.682	17.7492
5.692	17.5862
5.702	17.6956
5.712	17.8264
5.722	17.7522
5.732	17.6781
5.742	17.8536
5.752	17.613
5.762	17.845
5.772	17.7519
5.782	17.7784
5.792	17.6585
5.802	17.3499
5.812	17.9904
5.822	17.8248
5.832	17.8754
5.842	17.4764
5.852	17.6198
5.862	17.9463
5.872	17.9327
5.882	17.6755
5.892	17.8182
5.902	17.9034
5.912	17.7937
5.922	17.8672
5.932	17.9007
5.942	17.7656
5.952	17.7564
5.962	17.8987
5.972	17.7241
5.982	17.6955
5.992	17.6769
6.002	17.9153
6.012	17.6417
6.022	17.8041
6.032	17.7773
6.042	17.6076
6.052	17.6071
6.062	17.5091
6.072	17.6366
6.082	17.7874
6.092	17.8609
6.102	17.7463
6.112	17.7168
6.122	17.8614
6.132	17.8435
6.142	17.923
6.152	17.6667
6.162	17.5594
6.172	17.705
6.182	17.7009
6.192	17.8088
6.202	17.6962
6.212	17.7294
6.222	17.801
6.232	17.744
6.242	17.7092
6.252	17.626
6.262	17.584
6.272	17.5812
6.282	17.7206
6.292	17.7906
6.302	18.0375
6.312	17.8505
6.322	18.0182
6.332	17.9141
6.342	17.9308
6.352	17.718
6.362	17.9235
6.372	17.7617
6.382	17.8699
6.392	17.9075
6.402	17.8542
6.412	17.8713
6.422	17.7638
6.432	17.6996
6.442	17.8394
6.452	17.8101
6.462	17.8059
6.472	17.9631
6.482	17.6306
6.492	17.7004
6.502	17.6192
6.512	17.9768
6.522	17.8606
6.532	17.845
6.542	17.9149
6.552	17.6967
6.562	17.6672
6.572	17.5741
6.582	17.5795
6.592	17.7579
6.602	17.757
6.612	17.649
6.622	17.7139
6.632	17.6796
6.642	17.771
6.652	17.7533
6.662	17.7115
6.672	17.8013
6.682	17.7478
6.692	17.716
6.702	17.7833
6.712	17.9508
6.722	17.5613
6.732	17.6228
6.742	17.5245
6.752	17.7396
6.762	17.7013
6.772	17.6468
6.782	17.9856
6.792	17.679
6.802	17.6594
6.812	18.0015
6.822	17.8604
6.832	17.8426
6.842	17.8085
6.852	17.7452
6.862	17.8851
6.872	17.6675
6.882	17.8324
6.892	17.9155
6.902	17.6445
6.912	17.8247
6.922	18.044
6.932	17.6342
6.942	17.6481
6.952	17.8811
6.962	17.6784
6.972	17.8563
6.982	17.813
6.992	17.8472
7.002	17.7636
7.012	17.6908
7.022	17.7022
7.032	17.641
7.042	17.7882
7.052	17.9631
7.062	17.8042
7.072	17.4511
7.082	17.499
7.092	17.4859
7.102	17.8576
7.112	17.7166
7.122	17.8295
7.132	17.8877
7.142	17.6723
7.152	17.9238
7.162	17.9744
7.172	17.9161
7.182	17.7019
7.192	17.5188
7.202	17.8045
7.212	17.6958
7.222	17.7004
7.232	17.9238
7.242	17.8049
7.252	17.7481
7.262	17.6845
7.272	18.0163
7.282	17.5116
7.292	17.5159
7.302	17.8905
7.312	17.7162
7.322	17.6424
7.332	17.8068
7.342	18.0549
7.352	17.7218
7.362	17.7468
7.372	17.7137
7.382	17.6898
7.392	17.6163
7.402	17.9136
7.412	17.7867
7.422	17.633
7.432	17.8002
7.442	17.857
7.452	17.7242
7.462	17.9199
7.472	17.7841
7.482	17.7428
7.492	17.7707
7.502	17.7844
7.512	17.7946
7.522	18.1566
7.532	17.6993
7.542	17.8279
7.552	17.7242
7.562	17.6706
7.572	18.0146
7.582	17.9646
7.592	17.8711
7.602	17.6921
7.612	17.5888
7.622	17.8795
7.632	17.7767
7.642	17.7721
7.652	17.7612
7.662	17.8272
7.672	17.4503
7.682	17.5458
7.692	17.8388
7.702	17.8043
7.712	17.6355
7.722	17.7183
7.732	17.6643
7.742	17.6748
7.752	17.5433
7.762	17.7827
7.772	17.7221
7.782	17.7895
7.792	17.6407
7.802	17.536
7.812	17.5516
7.822	17.8314
7.832	17.9336
7.842	17.6815
7.852	17.7654
7.862	17.801
7.872	17.8367
7.882	17.6807
7.892	17.7078
7.902	17.9291
7.912	18.0323
7.922	17.7215
7.932	17.7103
7.942	17.8279
7.952	17.9068
7.962	17.8244
7.972	18.0076
7.982	17.5988
7.992	17.6006
8.002	17.8106
8.012	17.6009
8.022	17.8013
8.032	17.8837
8.042	17.6087
8.052	17.5339
8.062	17.664
8.072	17.8635
8.082	17.7565
8.092	17.7806
8.102	17.8258
8.112	17.8319
8.122	17.8699
8.132	17.8957
8.142	17.75
8.152	17.664
8.162	17.9155
8.172	17.689
8.182	17.8507
8.192	17.5613
8.202	17.9001
8.212	17.7529
8.222	17.5937
8.232	17.9571
8.242	17.9959
8.252	17.725
8.262	17.7122
8.272	17.7022
8.282	17.5337
8.292	17.7869
8.302	17.6289
8.312	17.8534
8.322	17.8199
8.332	17.7565
8.342	17.7817
8.352	17.6046
8.362	17.6133
8.372	17.9393
8.382	17.9235
8.392	17.7382
8.402	17.6456
8.412	17.8277
8.422	17.659
8.432	17.7719
8.442	17.4368
8.452	17.5726
8.462	17.9773
8.472	17.553
8.482	18.0396
8.492	17.8041
8.502	17.7372
8.512	17.672
8.522	17.774
8.532	17.5644
8.542	17.8894
8.552	17.8495
8.562	17.6884
8.572	17.496
8.582	17.8401
8.592	17.4268
8.602	17.5905
8.612	17.5876
8.622	17.743
8.632	17.835
8.642	18.0762
8.652	17.701
8.662	17.6776
8.672	17.6151
8.682	17.7322
8.692	17.5782
8.702	17.969
8.712	17.7505
8.722	17.4867
8.732	17.8315
8.742	17.6374
8.752	17.5746
8.762	17.8416
8.772	17.5519
8.782	17.7351
8.792	17.7913
8.802	17.6843
8.812	17.7924
8.822	17.9035
8.832	17.6588
8.842	17.8649
8.852	17.8744
8.862	17.7979
8.872	17.6388
8.882	17.8444
8.892	17.7515
8.902	17.6003
8.912	17.6348
8.922	17.8649
8.932	17.6937
8.942	17.764
8.952	17.8489
8.962	17.6638
8.972	17.6622
8.982	17.748
8.992	17.7473
9.002	17.7449
9.012	17.6344
9.022	17.6789
9.032	17.6314
9.042	17.7649
9.052	17.7827
9.062	17.9693
9.072	17.5998
9.082	17.7429
9.092	18.0147
9.102	17.6504
9.112	17.635
9.122	17.5367
9.132	17.882
9.142	17.7117
9.152	17.5094
9.162	17.8001
9.172	17.7488
9.182	17.5426
9.192	17.8638
9.202	17.6091
9.212	17.841
9.222	17.7375
9.232	17.9476
9.242	17.9237
9.252	17.516
9.262	17.7494
9.272	17.8026
9.282	17.8401
9.292	17.6678
9.302	17.6381
9.312	17.7147
9.322	17.8001
9.332	17.7815
9.342	17.9987
9.352	17.7038
9.362	17.6478
9.372	17.8269
9.382	17.7273
9.392	17.8143
9.402	17.8333
9.412	17.6694
9.422	17.8796
9.432	17.7383
9.442	17.8742
9.452	17.8627
9.462	17.965
9.472	17.6561
9.482	17.6273
9.492	17.7416
9.502	17.8634
9.512	17.8006
9.522	17.7117
9.532	17.6149
9.542	17.7585
9.552	17.6933
9.562	17.7449
9.572	17.9148
9.582	17.6388
9.592	17.5588
9.602	17.8297
9.612	17.9401
9.622	17.8066
9.632	18.0431
9.642	17.8901
9.652	17.9578
9.662	17.7234
9.672	17.628
9.682	17.8204
9.692	17.6249
9.702	17.7813
9.712	17.6222
9.722	17.6773
9.732	17.5063
9.742	17.6691
9.752	17.5249
9.762	17.5682
9.772	17.6952
9.782	17.6814
9.792	17.9891
9.802	17.5483
9.812	17.8212
9.822	17.623
9.832	17.5945
9.842	17.9317
9.852	17.748
9.862	17.7017
9.872	17.4689
9.882	17.6546
9.892	17.7019
9.902	17.6358
9.912	17.808
9.922	17.7949
9.932	17.7342
9.942	17.4557
9.952	17.6608
9.962	17.7034
9.972	17.8255
9.982	17.7251
9.992	17.7651
10.002	17.8692
10.012	17.529
10.022	17.828
10.032	17.749
10.042	17.647

==> figures-src/recovery-backup/eh-160-1.tsv <==
1.671	0.03541
1.771	0.03625
1.871	0.03665
1.971	0.03676
2.071	0.0377
2.171	0.03784
2.271	0.0386
2.371	0.03933
2.471	0.03931
2.571	0.04086
2.671	0.04111
2.771	0.04107
2.871	0.04212
2.971	0.04324
3.071	0.0432
3.171	0.04424
3.271	0.0454
3.371	0.04567
3.471	0.04648
3.571	0.0471
3.671	0.04801
3.771	0.04945
3.871	0.04996
3.971	0.05155
4.071	0.05247
4.171	0.05278
4.271	0.05392
4.371	0.05444
4.471	0.05659
4.571	0.05816
4.671	0.05831
4.771	0.05943
4.871	0.06049
4.971	0.06294
5.071	0.06371
5.171	0.06569
5.271	0.0662
5.371	0.06831
5.471	0.06884
5.571	0.07315
5.671	0.07446
5.771	0.07603
5.871	0.07784
5.971	0.0806
6.071	0.08398
6.171	0.08607
6.271	0.08949
6.371	0.09236
6.471	0.09264
6.571	0.10027
6.671	0.10039
6.771	0.1069
6.871	0.10903
6.971	0.11527
7.071	0.12005
7.171	0.12615
7.271	0.1295
7.371	0.13743
7.471	0.14295
7.571	0.1511
7.671	0.15917
7.771	0.16823
7.871	0.17567
7.971	0.19293
8.071	0.20706
8.171	0.21822
8.271	0.23592
8.371	0.25088
8.471	0.28358
8.571	0.30246
8.671	0.34187
8.771	0.38691
8.871	0.43371
8.971	0.51195
9.071	0.596
9.171	0.73207
9.271	0.92477
9.371	1.14789
9.471	1.4792
9.571	1.90358
9.671	2.30627
9.771	2.59809
9.871	2.79105
9.971	2.86498
10.071	2.90054
10.171	2.91802
10.271	2.91346
10.371	2.92823
10.471	2.9443
10.571	2.96386
10.671	2.96466
10.771	2.96564
10.871	2.96376
10.971	2.96062
11.071	2.95627
11.171	2.95509
11.271	2.94796
11.371	2.93537
11.471	2.91517
11.571	2.9291
11.671	2.95673
11.771	2.9689
11.871	2.97996
11.971	2.97901
12.071	2.97373
12.171	2.97038
12.271	2.96831

==> figures-src/recovery-backup/eh-160-24.tsv <==
1.581	0.1267
1.591	0.1454
1.601	0.1466
1.611	0.1467
1.621	0.1478
1.631	0.1494
1.641	0.1509
1.651	0.1503
1.661	0.1506
1.671	0.1514
1.681	0.1546
1.691	0.1559
1.701	0.1543
1.711	0.1557
1.721	0.1586
1.731	0.1572
1.741	0.158
1.751	0.1587
1.761	0.1632
1.771	0.1628
1.781	0.1626
1.791	0.1647
1.801	0.1637
1.811	0.1636
1.821	0.1693
1.831	0.1687
1.841	0.1691
1.851	0.1712
1.861	0.1718
1.871	0.1745
1.881	0.1727
1.891	0.1796
1.901	0.1787
1.911	0.1793
1.921	0.177
1.931	0.1825
1.941	0.181
1.951	0.1841
1.961	0.1834
1.971	0.1839
1.981	0.1854
1.991	0.1881
2.001	0.1926
2.011	0.1885
2.021	0.1901
2.031	0.1956
2.041	0.1954
2.051	0.1958
2.061	0.2029
2.071	0.1976
2.081	0.2024
2.091	0.207
2.101	0.2029
2.111	0.212
2.121	0.2105
2.131	0.2125
2.141	0.2043
2.151	0.2134
2.161	0.2159
2.171	0.2152
2.181	0.2171
2.191	0.2245
2.201	0.235
2.211	0.2284
2.221	0.2291
2.231	0.2276
2.241	0.2331
2.251	0.2383
2.261	0.2362
2.271	0.2328
2.281	0.2404
2.291	0.2419
2.301	0.2519
2.311	0.2374
2.321	0.2412
2.331	0.2513
2.341	0.2495
2.351	0.2543
2.361	0.2569
2.371	0.2519
2.381	0.2682
2.391	0.2654
2.401	0.2608
2.411	0.269
2.421	0.2765
2.431	0.2745
2.441	0.2678
2.451	0.2818
2.461	0.286
2.471	0.2901
2.481	0.2973
2.491	0.2941
2.501	0.3028
2.511	0.2992
2.521	0.3105
2.531	0.3026
2.541	0.3221
2.551	0.3113
2.561	0.3195
2.571	0.3228
2.581	0.3266
2.591	0.3339
2.601	0.3393
2.611	0.3389
2.621	0.3277
2.631	0.3505
2.641	0.3576
2.651	0.3459
2.661	0.3676
2.671	0.3662
2.681	0.3901
2.691	0.388
2.701	0.3761
2.711	0.3828
2.721	0.3795
2.731	0.3985
2.741	0.4046
2.751	0.407
2.761	0.4218
2.771	0.4329
2.781	0.4418
2.791	0.4495
2.801	0.4627
2.811	0.454
2.821	0.458
2.831	0.4768
2.841	0.4622
2.851	0.4979
2.861	0.5305
2.871	0.5168
2.881	0.5227
2.891	0.5481
2.901	0.54
2.911	0.5432
2.921	0.5812
2.931	0.5901
2.941	0.5865
2.951	0.6097
2.961	0.6116
2.971	0.6227
2.981	0.6514
2.991	0.662
3.001	0.6458
3.011	0.7025
3.021	0.7107
3.031	0.7655
3.041	0.7647
3.051	0.7803
3.061	0.771
3.071	0.8355
3.081	0.867
3.091	0.9226
3.101	0.9438
3.111	0.9515
3.121	0.9935
3.131	1.0393
3.141	1.1232
3.151	1.1518
3.161	1.1629
3.171	1.2884
3.181	1.2711
3.191	1.3898
3.201	1.4289
3.211	1.4348
3.221	1.6377
3.231	1.7672
3.241	1.7732
3.251	2.0099
3.261	2.0922
3.271	2.3489
3.281	2.7275
3.291	2.7261
3.301	3.3353
3.311	3.8352
3.321	4.1331
3.331	5.0798
3.341	6.1956
3.351	7.6315
3.361	11.4899
3.371	20.8088
3.381	34.6736
3.391	44.6738
3.401	48.7949
3.411	49.9348
3.421	50.0554
3.431	50.3831
3.441	50.3857
3.451	50.4288
3.461	50.6639
3.471	50.5647
3.481	50.7044
3.491	50.6955
3.501	50.8138
3.511	50.8699
3.521	50.7003
3.531	50.7153
3.541	50.8096
3.551	50.8499
3.561	50.8783
3.571	50.8641
3.581	50.8445
3.591	50.8521
3.601	50.8538
3.611	50.8987
3.621	50.8931
3.631	50.854
3.641	50.882
3.651	50.9899
3.661	50.8767
3.671	50.9652
3.681	50.8753
3.691	50.8994
3.701	50.8686
3.711	50.9016
3.721	51.016
3.731	50.8835
3.741	50.9279
3.751	50.9907
3.761	50.9411
3.771	50.9749
3.781	50.9344
3.791	50.9019
3.801	50.8668
3.811	50.9511
3.821	50.9607
3.831	50.9375
3.841	50.9542
3.851	50.9041
3.861	50.895
3.871	51.0331
3.881	50.935
3.891	51.0331
3.901	50.8831
3.911	50.9261
3.921	50.9837
3.931	50.9368
3.941	50.9934
3.951	50.8899
3.961	50.9547
3.971	50.9704
3.981	50.876
3.991	50.9484
4.001	51.0229
4.011	50.9443
4.021	50.974
4.031	51.0057
4.041	51.0413
4.051	50.9678
4.061	51.0113
4.071	50.9848
4.081	50.9785
4.091	51.0419
4.101	50.9786
4.111	51.0066
4.121	50.8825
4.131	51.0075
4.141	50.9778
4.151	50.9816
4.161	50.9552
4.171	51.0545
4.181	51.0792
4.191	51.0807
4.201	50.9694
4.211	50.9423
4.221	51.0421
4.231	51.0558
4.241	50.912
4.251	50.9745
4.261	50.9905
4.271	50.9836
4.281	51.012
4.291	51.0021
4.301	51.028
4.311	51.0668
4.321	51.0246
4.331	51.0148
4.341	51.0012
4.351	51.0086
4.361	51.0229
4.371	50.9286
4.381	51.0257
4.391	50.9423
4.401	51.0418
4.411	51.0048
4.421	50.9679
4.431	50.976
4.441	51.0785
4.451	50.9774
4.461	50.9651
4.471	51.0399
4.481	50.9397
4.491	51.0605
4.501	51.0144
4.511	50.9986
4.521	51.0197
4.531	51.0063
4.541	50.9967
4.551	51.0135
4.561	50.9873
4.571	51.0312
4.581	51.0065
4.591	51.044
4.601	51.017
4.611	51.0196
4.621	50.9972
4.631	50.9572
4.641	51.0056
4.651	50.9772
4.661	50.967
4.671	51.0121
4.681	50.9571
4.691	50.9996
4.701	51.0041
4.711	50.9504
4.721	51.0151
4.731	50.9989
4.741	50.9944
4.751	50.9715
4.761	50.9932
4.771	50.9918
4.781	50.9446
4.791	50.965
4.801	50.9495
4.811	50.8874
4.821	50.9874
4.831	50.9936
4.841	51.0245
4.851	50.9637
4.861	50.9042
4.871	50.9774
4.881	51.0293
4.891	50.9844
4.901	50.9543
4.911	50.9511
4.921	50.9274
4.931	50.95
4.941	50.9187
4.951	50.9186
4.961	50.9783
4.971	51.0416
4.981	50.9862
4.991	50.9959
5.001	50.9073
5.011	50.9036
5.021	51.0423
5.031	51.0338
5.041	50.9873
5.051	50.8899
5.061	50.8535
5.071	50.8876
5.081	50.9715
5.091	50.9189
5.101	50.9165
5.111	50.8917
5.121	50.9387
5.131	50.8692
5.141	50.9923
5.151	50.8925
5.161	50.8558
5.171	50.9441
5.181	51.03
5.191	50.9561
5.201	50.9061
5.211	51.012
5.221	50.9408
5.231	50.9058
5.241	50.8901
5.251	50.8972
5.261	50.9203
5.271	50.9433
5.281	50.9841
5.291	50.9577
5.301	50.9547
5.311	50.8302
5.321	50.9223
5.331	50.9259
5.341	50.9215
5.351	50.8786
5.361	50.9102
5.371	50.8711
5.381	50.909
5.391	50.9252
5.401	50.904
5.411	50.9138
5.421	50.8775
5.431	50.975
5.441	50.9233
5.451	50.8915
5.461	50.8567
5.471	50.9163
5.481	50.9498
5.491	50.9634
5.501	50.9477
5.511	50.9641
5.521	50.9167
5.531	50.9879
5.541	50.8905
5.551	50.9448
5.561	50.9325
5.571	50.8852
5.581	50.8273
5.591	50.857
5.601	50.8552
5.611	50.8961
5.621	50.8668
5.631	50.8651
5.641	50.8431
5.651	50.8898
5.661	50.978
5.671	50.8327
5.681	50.8382
5.691	50.8183
5.701	50.8826
5.711	50.9129
5.721	50.9043
5.731	50.8472
5.741	50.877
5.751	50.8552
5.761	50.8645
5.771	50.9407
5.781	50.8664
5.791	50.8232
5.801	50.8716
5.811	50.8588
5.821	50.8461
5.831	50.8507
5.841	50.9523
5.851	50.8108
5.861	50.8619
5.871	50.8698
5.881	50.7841
5.891	50.8627
5.901	50.8576
5.911	50.8353
5.921	50.8835
5.931	50.8548
5.941	50.8179
5.951	50.7988
5.961	50.8789
5.971	50.7798
5.981	50.7754
5.991	50.7899
6.001	50.8131
6.011	50.8017
6.021	50.8587
6.031	50.8016
6.041	50.8413
6.051	50.834
6.061	50.8108
6.071	50.847
6.081	50.7579
6.091	50.8028
6.101	50.8084
6.111	50.8421
6.121	50.8423
6.131	50.7705
6.141	50.771
6.151	50.848
6.161	50.8179
6.171	50.8358
6.181	50.7804
6.191	50.8216
6.201	50.8597
6.211	50.742
6.221	50.7591
6.231	50.6932
6.241	50.8037
6.251	50.7741
6.261	50.7619
6.271	50.7412
6.281	50.7884
6.291	50.7016
6.301	50.7806
6.311	50.7895
6.321	50.866

==> figures-src/recovery-backup/level-160-1.tsv <==
0.051	0.08318
0.151	0.10492
0.251	0.11091
0.351	0.11695
0.451	0.13321
0.551	0.27619
0.651	0.36962
0.751	0.40149
0.851	0.19825
0.951	0.15898
1.051	0.16886
1.151	0.17996
1.251	0.19066
1.351	0.20156
1.451	0.21642
1.551	0.2349
1.651	0.39357
1.751	0.70812
1.851	0.78315
1.951	0.8665
2.051	0.77694
2.151	0.32917
2.251	0.35724
2.351	0.38319
2.451	0.41819
2.551	0.45115
2.651	0.48246
2.751	0.51409
2.851	0.54884
2.951	0.57644
3.051	0.60391
3.151	0.63545
3.251	0.67249
3.351	0.78282
3.451	1.50545
3.551	1.52446
3.651	1.53444
3.751	1.53674
3.851	1.54291
3.951	1.54468
4.051	1.53463
4.151	1.452
4.251	1.07526
4.351	0.71613
4.451	0.73114
4.551	0.7469
4.651	0.75205
4.751	0.75852
4.851	0.7649
4.951	0.767
5.051	0.76998
5.151	0.77378
5.251	0.77581
5.351	0.77425
5.451	0.77748
5.551	0.77873
5.651	0.77824
5.751	0.77915
5.851	0.77959
5.951	0.77774
6.051	0.77729
6.151	0.77529
6.251	0.77915
6.351	0.77952
6.451	0.7838
6.551	0.78139
6.651	0.78061
6.751	0.78399
6.851	0.78459
6.951	0.78693
7.051	0.78841
7.151	0.79386
7.251	0.80042
7.351	0.80675
7.451	0.82028
7.551	0.82915
7.651	1.09087
7.751	1.55115
7.851	1.55654
7.951	1.55415
8.051	1.54024
8.151	1.55253
8.251	1.54887
8.351	1.54289
8.451	1.54819
8.551	1.54897
8.651	1.54608
8.751	1.542
8.851	1.54332
8.951	1.54254
9.051	1.54313
9.151	1.54185
9.251	1.54029
9.351	1.53448
9.451	1.54028
9.551	1.53966
9.651	1.53879
9.751	1.53978
9.851	1.53658
9.951	1.53842
10.051	1.53413
10.151	1.5346
10.251	1.52764
10.351	1.51566
10.451	1.50707
10.551	1.48735
10.651	1.45577
10.751	1.42646
10.851	1.39044
10.951	1.36036
11.051	1.32806
11.151	0.79266
11.251	0.77302
11.351	0.77522
11.451	0.78137
11.551	0.78213
11.651	0.78116
11.751	0.78173
11.851	0.78192
11.951	0.78237
12.051	0.78242
12.151	0.78167
12.251	0.78294
12.351	0.7798
12.451	0.7835
12.551	0.78167
12.651	0.78242
12.751	0.7829
12.851	0.78202
12.951	0.78378
13.051	0.78144
13.151	0.7826
13.251	0.78261
13.351	0.77989
13.451	0.78243
13.551	0.78224
13.651	0.77976
13.751	0.77645
13.851	0.77816
13.951	0.78277
14.051	0.78219
14.151	0.78211
14.251	0.78334
14.351	0.7801
14.451	0.7823
14.551	0.77884
14.651	0.78349
14.751	0.78346
14.851	0.78386
14.951	0.78241
15.051	0.78275
15.151	0.78383
15.251	0.78345
15.351	0.78079
15.451	0.78233
15.551	0.78433
15.651	0.783
15.751	0.78235
15.851	0.78387
15.951	0.78366
16.051	0.78223
16.151	0.78404
16.251	0.78316
16.351	0.77996
16.451	0.78402
16.551	0.78382
16.651	0.78344
16.751	0.7843
16.851	0.78315
16.951	0.78355
17.051	0.78395
17.151	0.78488
17.251	0.78451
17.351	0.78096
17.451	0.78416
17.551	0.78433
17.651	0.78368
17.751	0.78418
17.851	0.78424
17.951	0.78345
18.051	0.78448
18.151	0.78339
18.251	0.78427
18.351	0.78195
18.451	0.78505
18.551	0.78418
18.651	0.78434
18.751	0.78439
18.851	0.78438
18.951	0.78521
19.051	0.7839
19.151	0.78403
19.251	0.78502
19.351	0.78103
19.451	0.78372
19.551	0.78178
19.651	0.78262
19.751	0.78558
19.851	0.78482
19.951	0.7847
20.051	0.78476
20.151	0.78525
20.251	0.78575
20.351	0.78269
20.451	0.78529
20.551	0.78544
20.651	0.78493
20.751	0.78571
20.851	0.78597
20.951	0.78585
21.051	0.78462
21.151	0.78486
21.251	0.78545
21.351	0.78205
21.451	0.78608
21.551	0.78644
21.651	0.7873
21.751	0.78702
21.851	0.7878
21.951	0.78923
22.051	0.78877
22.151	0.79088
22.251	0.79259
22.351	0.7915
22.451	0.79532
22.551	0.79706
22.651	0.79927
22.751	0.79995
22.851	0.80292
22.951	0.80432
23.051	0.80638
23.151	0.80831
23.251	0.81041
23.351	0.81175
23.451	0.81704
23.551	0.81865
23.651	0.82257
23.751	0.82518
23.851	0.82747
23.951	0.83045
24.051	0.83276
24.151	0.83584
24.251	0.83949
24.351	0.83847
24.451	1.47386
24.551	1.53064
24.651	1.53049
24.751	1.52954
24.851	1.53313
24.951	1.5289
25.051	1.52928
25.151	1.53164
25.251	1.52941
25.351	1.52216
25.451	1.52804
25.551	1.53005
25.651	1.52615
25.751	1.52339
25.851	1.52666
25.951	1.52314
26.051	1.52521
26.151	1.52812
26.251	1.52823
26.351	1.52469
26.451	1.5273
26.551	1.52726
26.651	1.52872
26.751	1.52886
26.851	1.528
26.951	1.52748
27.051	1.52802
27.151	1.52605
27.251	1.52704
27.351	1.52145
27.451	1.52666
27.551	1.52738
27.651	1.52703
27.751	1.52752
27.851	1.52474
27.951	1.52271
28.051	1.52468
28.151	1.52645
28.251	1.52655
28.351	1.52195
28.451	1.52477
28.551	1.5265
28.651	1.52651
28.751	1.5279
28.851	1.52738
28.951	1.52542
29.051	1.5248
29.151	1.52586
29.251	1.52553

==> figures-src/recovery-backup/lh-160-1.tsv <==
0.152	0.00E+00
0.252	0.00E+00
0.352	1.00E-05
0.452	0.00E+00
0.552	0.00E+00
0.652	0.00E+00
0.752	0.00E+00
0.852	1.00E-05
0.952	0
1.052	0.00E+00
1.152	0
1.252	1.00E-05
1.352	0
1.452	0
1.552	1.00E-05
1.652	0
1.752	1.00E-05
1.852	0
1.952	0
2.052	2.00E-05
2.152	0
2.252	2.00E-05
2.352	0
2.452	0
2.552	0
2.652	0
2.752	1.00E-05
2.852	0
2.952	0
3.052	0
3.152	1.00E-05
3.252	3.00E-05
3.352	0
3.452	0
3.552	0
3.652	0
3.752	1.00E-05
3.852	0
3.952	0
4.052	0
4.152	0
4.252	2.00E-05
4.352	0
4.452	1.00E-05
4.552	0
4.652	0
4.752	0
4.852	0
4.952	0.00011
5.052	0
5.152	3.00E-05
5.252	2.00E-05
5.352	2.00E-05
5.452	0.0001
5.552	3.00E-05
5.652	3.00E-05
5.752	0
5.852	2.00E-05
5.952	2.00E-05
6.052	0
6.152	0
6.252	0
6.352	7.00E-05
6.452	0
6.552	0
6.652	0.00015
6.752	0.0001
6.852	0
6.952	0.00057
7.052	0.00013
7.152	1.00E-05
7.252	0.00067
7.352	0.00199
7.452	0.00121
7.552	0.00474
7.652	0.00104
7.752	0
7.852	0
7.952	0
8.052	0
8.152	0
8.252	0
8.352	0.24712
8.452	2.82393
8.552	2.81434
8.652	2.82683
8.752	2.84422
8.852	2.85696
8.952	2.86054
9.052	2.93645
9.152	2.891
9.252	2.89022
9.352	2.93841
9.452	2.89765
9.552	2.88761
9.652	2.9151
9.752	2.92163
9.852	2.92084
9.952	2.9728
10.052	2.97201
10.152	2.90438
10.252	2.90022
10.352	2.89844
10.452	2.96043
10.552	2.88919
10.652	2.88152
10.752	2.88242
10.852	2.9086
10.952	2.92545
11.052	2.92969
11.152	2.92442
11.252	2.91567
11.352	2.91704
11.452	2.91644
11.552	2.96996
11.652	2.96774
11.752	2.9003
11.852	2.95717
11.952	2.8903
12.052	2.87616
12.152	2.94391
12.252	2.87251
12.352	2.86483
12.452	2.85903
12.552	2.85311
12.652	2.91961
12.752	2.91382
12.852	2.90345
12.952	2.8266
13.052	2.81928
13.152	2.82595
13.252	2.9034
13.352	2.86655
13.452	2.89898
13.552	2.90367

==> figures-src/recovery-backup/lh-160-24.tsv <==
0.052	0
0.062	0
0.072	0
0.082	0
0.092	0
0.102	0
0.112	0
0.122	0
0.132	0.0002
0.142	0
0.152	0
0.162	0
0.172	0
0.182	0
0.192	0
0.202	0.0001
0.212	0.0001
0.222	0
0.232	0
0.242	0
0.252	0
0.262	0
0.272	0
0.282	0
0.292	0
0.302	0
0.312	0
0.322	0
0.332	0
0.342	0.0001
0.352	0
0.362	0
0.372	0
0.382	0
0.392	0
0.402	0
0.412	0
0.422	0
0.432	0
0.442	0
0.452	0
0.462	0
0.472	0
0.482	0
0.492	0
0.502	0
0.512	0
0.522	0
0.532	0
0.542	0
0.552	0
0.562	0
0.572	0
0.582	0
0.592	0
0.602	0.0002
0.612	0
0.622	0
0.632	0
0.642	0
0.652	0
0.662	0
0.672	0
0.682	0
0.692	0
0.702	0
0.712	0
0.722	0
0.732	0
0.742	0
0.752	0
0.762	0
0.772	0
0.782	0
0.792	0
0.802	0
0.812	0
0.822	0
0.832	0
0.842	0
0.852	0
0.862	0
0.872	0
0.882	0
0.892	0
0.902	0
0.912	0
0.922	0
0.932	0
0.942	0
0.952	0
0.962	0
0.972	0
0.982	0
0.992	0
1.002	0
1.012	0
1.022	0
1.032	0
1.042	0
1.052	0
1.062	0
1.072	0
1.082	0
1.092	0
1.102	0
1.112	0
1.122	0.0012
1.132	0
1.142	0
1.152	0
1.162	0
1.172	0
1.182	0
1.192	0
1.202	0
1.212	0
1.222	0
1.232	0
1.242	0
1.252	0
1.262	0
1.272	0
1.282	0
1.292	0
1.302	0
1.312	0
1.322	0
1.332	0
1.342	0
1.352	0
1.362	0
1.372	0
1.382	0
1.392	0
1.402	0
1.412	0
1.422	0
1.432	0
1.442	0
1.452	0
1.462	0
1.472	0
1.482	0
1.492	0.0002
1.502	0
1.512	0
1.522	0
1.532	0
1.542	0
1.552	0
1.562	0
1.572	0
1.582	0
1.592	0
1.602	0
1.612	0
1.622	0
1.632	0
1.642	0
1.652	0
1.662	0.0003
1.672	0
1.682	0
1.692	0
1.702	0
1.712	0
1.722	0
1.732	0
1.742	0
1.752	0.0003
1.762	0.0021
1.772	0.0028
1.782	0.0015
1.792	0
1.802	0
1.812	0
1.822	0
1.832	0
1.842	0
1.852	0
1.862	0
1.872	0.0002
1.882	0
1.892	0.0007
1.902	0.0001
1.912	0
1.922	0
1.932	0
1.942	0
1.952	0
1.962	0
1.972	0.0003
1.982	0
1.992	0.001
2.002	0.0003
2.012	0
2.022	0
2.032	0
2.042	0
2.052	0
2.062	0.0001
2.072	0
2.082	0.0006
2.092	0.0011
2.102	0
2.112	0
2.122	0
2.132	0
2.142	0
2.152	0.006
2.162	0.0001
2.172	0
2.182	0
2.192	0
2.202	0
2.212	0.0012
2.222	0
2.232	0
2.242	0
2.252	0
2.262	0
2.272	0
2.282	0.0019
2.292	0.0011
2.302	0
2.312	0
2.322	0.0272
2.332	0.0043
2.342	0.0598
2.352	0.0062
2.362	0.0994
2.372	0.1018
2.382	0.4476
2.392	0.5722
2.402	0.159
2.412	0
2.422	0
2.432	0
2.442	0
2.452	0
2.462	0
2.472	0
2.482	0
2.492	0
2.502	0
2.512	0
2.522	0
2.532	0
2.542	0
2.552	0
2.562	0
2.572	0
2.582	0
2.592	0
2.602	0
2.612	0
2.622	0
2.632	0
2.642	0
2.652	0
2.662	0
2.672	0
2.682	0
2.692	0
2.702	0
2.712	0
2.722	0
2.732	0
2.742	0
2.752	0
2.762	0
2.772	0
2.782	0
2.792	0
2.802	0
2.812	0
2.822	0
2.832	0
2.842	0
2.852	0
2.862	0
2.872	0
2.882	0
2.892	0
2.902	0
2.912	0
2.922	0
2.932	0
2.942	0
2.952	0
2.962	0
2.972	0
2.982	0
2.992	0
3.002	0
3.012	0
3.022	0
3.032	0
3.042	0
3.052	0
3.062	0.6718
3.072	40.9518
3.082	47.0076
3.092	48.383
3.102	48.9993
3.112	49.1641
3.122	49.3098
3.132	49.4219
3.142	49.5404
3.152	49.3504
3.162	49.7477
3.172	49.753
3.182	49.4959
3.192	49.1655
3.202	49.6711
3.212	49.6866
3.222	49.7138
3.232	49.6523
3.242	49.5273
3.252	49.5714
3.262	49.6081
3.272	49.6019
3.282	49.5239
3.292	49.6194
3.302	49.6176
3.312	49.6554
3.322	49.5389
3.332	47.2507
3.342	47.8992
3.352	49.1147
3.362	49.5696
3.372	49.5055
3.382	49.4791
3.392	49.5889
3.402	49.5368
3.412	49.4594
3.422	49.4278
3.432	49.6216
3.442	49.5638
3.452	49.5927
3.462	49.5665
3.472	49.619
3.482	49.6989
3.492	49.7252
3.502	49.6264
3.512	49.8277
3.522	49.6351
3.532	49.6383
3.542	49.7464
3.552	49.76
3.562	49.707
3.572	49.7595
3.582	49.6608
3.592	49.7375
3.602	49.7546
3.612	49.8163
3.622	49.7298
3.632	49.7318
3.642	49.805
3.652	49.6929
3.662	49.7073
3.672	49.7327
3.682	49.7389
3.692	49.7695
3.702	49.5061
3.712	49.8162
3.722	49.815
3.732	49.7726
3.742	49.7114
3.752	49.7682
3.762	49.7122
3.772	49.7462
3.782	49.789
3.792	49.7734
3.802	49.8363
3.812	49.8483
3.822	49.7824
3.832	49.8162
3.842	49.7518
3.852	49.8221
3.862	49.7332
3.872	49.7893
3.882	49.8543
3.892	49.8483
3.902	48.3493
3.912	47.3004
3.922	47.6754
3.932	48.007
3.942	48.4721
3.952	48.4304
3.962	48.3853
3.972	47.9829
3.982	48.0736
3.992	48.2338
4.002	49.1998
4.012	49.571
4.022	49.6316
4.032	49.5712
4.042	49.6151
4.052	49.5621
4.062	49.6778
4.072	49.5905
4.082	49.6477
4.092	49.6266
4.102	49.7816
4.112	49.6813
4.122	49.7604
4.132	49.6648
4.142	49.7192
4.152	49.7066
4.162	49.7291
4.172	49.6637
4.182	49.6363
4.192	49.7115
4.202	49.6538
4.212	49.6738
4.222	49.7417
4.232	49.7617
4.242	49.7676
4.252	49.7097
4.262	49.7822
4.272	49.753
4.282	49.7059
4.292	49.738
4.302	49.7292
4.312	49.7668
4.322	49.7448
4.332	49.1479
4.342	47.1211
4.352	49.6444
4.362	49.7119
4.372	49.7204
4.382	49.6975
4.392	49.817
4.402	49.7656
4.412	49.7406
4.422	49.6512
4.432	49.7986
4.442	49.6818
4.452	49.7609
4.462	49.7651
4.472	49.7603
4.482	49.7587
4.492	49.7818
4.502	49.6627
4.512	49.7537
4.522	49.6683
4.532	49.7862
4.542	49.6972
4.552	49.7933
4.562	49.7547
4.572	49.7968
4.582	49.6545
4.592	49.8376
4.602	49.7442
4.612	49.6205
4.622	49.7473
4.632	49.2951
4.642	49.5691
4.652	49.7927
4.662	49.7163
4.672	49.6796
4.682	49.6645
4.692	49.6734
4.702	49.7457
4.712	49.6846
4.722	49.6721
4.732	49.7435
4.742	49.7199
4.752	49.6768
4.762	49.7441
4.772	49.7429
4.782	49.6189
4.792	49.8065
4.802	49.8312
4.812	49.695
4.822	49.7765
4.832	49.8417
4.842	49.7342
4.852	49.6939
4.862	49.6427
4.872	49.627
4.882	49.5242
4.892	49.7342
4.902	49.7798
4.912	49.8077
4.922	49.778
4.932	49.7929
4.942	49.7977
4.952	49.7627
4.962	49.8095
4.972	49.7878
4.982	49.6904
4.992	49.7415
5.002	49.7617
5.012	49.7261
5.022	49.7401
5.032	49.6149
5.042	49.6718
5.052	49.6652
5.062	49.6402
5.072	49.727
5.082	49.7123
5.092	49.7035
5.102	49.7358
5.112	49.6967
5.122	49.6683
5.132	49.7937
5.142	49.7346
5.152	49.6774
5.162	49.7596
5.172	49.681
5.182	49.7044
5.192	49.7262
5.202	49.6141
5.212	49.6343
5.222	49.5965
5.232	49.727
5.242	49.7108
5.252	49.7189
5.262	49.7705
5.272	49.791
5.282	49.6392
5.292	49.7059
5.302	49.676
5.312	49.8133
5.322	49.6279
5.332	49.696
5.342	47.9706
5.352	48.3422
5.362	49.6885
5.372	49.4892
5.382	49.6913
5.392	49.6804
5.402	49.742
5.412	49.6781
5.422	49.769
5.432	49.7135
5.442	49.6616
5.452	49.7386
5.462	49.7712
5.472	49.6515
5.482	49.789
5.492	49.711
5.502	49.7569
5.512	49.6368
5.522	49.7368
5.532	49.8177
5.542	49.7677
5.552	49.7694
5.562	49.7296
5.572	49.762
5.582	49.7263
5.592	49.7274
5.602	49.8076
5.612	49.6338
5.622	49.7287
5.632	49.7316
5.642	49.4824
5.652	49.7132
5.662	49.3552
5.672	49.4607
5.682	49.6809
5.692	49.5292
5.702	49.5628
5.712	49.5766
5.722	49.7313
5.732	49.6227
5.742	49.6186
5.752	49.6875
5.762	49.6725
5.772	49.6259
5.782	49.7251
5.792	49.6032
5.802	49.5565
5.812	49.5732
5.822	49.554
5.832	49.5722
5.842	49.5507
5.852	49.6202
5.862	49.5682
5.872	49.5982
5.882	49.6381
5.892	49.5945
5.902	49.5047
5.912	49.7168
5.922	49.5909
5.932	49.5267
5.942	49.5675
5.952	49.5348
5.962	49.5405
5.972	49.6146
5.982	49.6058
5.992	49.5916
6.002	49.542
6.012	49.5882
6.022	49.5878

==> figures-src/recovery/cceh-160-1.tsv <==
4.302	3.78E-01
4.402	3.93E-01
4.502	4.10E-01
4.602	4.23E-01
4.702	4.36E-01
4.802	4.48E-01
4.902	4.62E-01
5.002	4.72E-01
5.102	0.48313
5.202	4.97E-01
5.302	0.5111
5.402	5.20E-01
5.502	0.53539
5.602	0.54962
5.702	5.64E-01
5.802	0.57741
5.902	5.91E-01
6.002	0.60177
6.102	0.62102
6.202	6.33E-01
6.302	0.65207
6.402	6.64E-01
6.502	0.68384
6.602	0.69986
6.702	0.7161
6.802	0.73518
6.902	7.51E-01
7.002	0.76943
7.102	0.7882
7.202	0.8012
7.302	8.22E-01
7.402	8.39E-01
7.502	0.86015
7.602	0.87726
7.702	0.9014
7.802	0.9117
7.902	9.29E-01
8.002	0.94674
8.102	0.96885
8.202	0.98577
8.302	1.00253
8.402	1.02E+00
8.502	1.04088
8.602	1.06E+00
8.702	1.0657
8.802	1.08163
8.902	1.09565
9.002	1.10675
9.102	1.12192
9.202	1.13683
9.302	1.15E+00
9.402	1.16E+00
9.502	1.18E+00
9.602	1.18122
9.702	1.20E+00
9.802	1.21E+00
9.902	1.21358
10.002	1.23E+00
10.102	1.23E+00
10.202	1.24221
10.302	1.25425
10.402	1.2548
10.502	1.27E+00
10.602	1.28015
10.702	1.28514
10.802	1.29413
10.902	1.29162
11.002	1.29955
11.102	1.3009
11.202	1.30987
11.302	1.31E+00
11.402	1.31957
11.502	1.32455
11.602	1.33129
11.702	1.33362
11.802	1.34261
11.902	1.3424
12.002	1.34472
12.102	1.34507
12.202	1.34883
12.302	1.35044
12.402	1.33561
12.502	1.33239
12.602	1.33387
12.702	1.3339
12.802	1.33949
12.902	1.34536
13.002	1.34683
13.102	1.35027
13.202	1.35228
13.302	1.35674
13.402	1.35212
13.502	1.361
13.602	1.35948
13.702	1.36223
13.802	1.3558
13.902	1.35851
14.002	1.36113
14.102	1.36333
14.202	1.36644
14.302	1.36666
14.402	1.36398
14.502	1.37077
14.602	1.37518
14.702	1.37893
14.802	1.37898
14.902	1.38294
15.002	1.38081
15.102	1.38354
15.202	1.38594
15.302	1.3884

==> figures-src/recovery/cceh-160-24.tsv <==
4.302	1.33E+00
4.312	1.51E+00
4.322	1.57E+00
4.332	1.58E+00
4.342	1.62E+00
4.352	1.64E+00
4.362	1.68E+00
4.372	1.69E+00
4.382	1.6911
4.392	1.75E+00
4.402	1.7595
4.412	1.79E+00
4.422	1.8285
4.432	1.8634
4.442	1.85E+00
4.452	1.8737
4.462	1.94E+00
4.472	1.9204
4.482	1.9711
4.492	2.01E+00
4.502	2.0605
4.512	2.06E+00
4.522	2.1453
4.532	2.1394
4.542	2.1793
4.552	2.2252
4.562	2.24E+00
4.572	2.286
4.582	2.3649
4.592	2.3871
4.602	2.40E+00
4.612	2.42E+00
4.622	2.5164
4.632	2.5667
4.642	2.6139
4.652	2.6777
4.662	2.72E+00
4.672	2.7646
4.682	2.8291
4.692	2.8653
4.702	2.9064
4.712	3.00E+00
4.722	3.0589
4.732	3.08E+00
4.742	3.1744
4.752	3.2857
4.762	3.3811
4.772	3.357
4.782	3.541
4.792	3.5362
4.802	3.73E+00
4.812	3.70E+00
4.822	3.86E+00
4.832	4.0201
4.842	4.06E+00
4.852	4.13E+00
4.862	4.3034
4.872	4.48E+00
4.882	4.61E+00
4.892	4.7742
4.902	4.8817
4.912	5.0606
4.922	5.29E+00
4.932	5.4079
4.942	5.6328
4.952	5.8356
4.962	5.9205
4.972	6.3208
4.982	6.4668
4.992	6.8166
5.002	7.01E+00
5.012	7.4407
5.022	7.8721
5.032	8.2314
5.042	8.8328
5.052	9.2412
5.062	9.8189
5.072	10.229
5.082	10.842
5.092	11.6353
5.102	12.4919
5.112	13.0882
5.122	13.9142
5.132	14.6743
5.142	15.429
5.152	15.9155
5.162	16.4434
5.172	16.6511
5.182	16.9611
5.192	17.0299
5.202	17.3759
5.212	17.198
5.222	17.3524
5.232	17.4314
5.242	17.398
5.252	17.4384
5.262	17.649
5.272	17.3449
5.282	17.7012
5.292	17.5599
5.302	17.4815
5.312	17.5963
5.322	17.5801
5.332	17.9248
5.342	17.6244
5.352	17.6702
5.362	17.6938
5.372	17.5163
5.382	17.785
5.392	18.0216
5.402	17.6719
5.412	17.7514
5.422	17.7782
5.432	17.8257
5.442	17.43
5.452	17.7633
5.462	17.6615
5.472	17.8593
5.482	17.8642
5.492	17.7658
5.502	17.6312
5.512	17.9535
5.522	17.782
5.532	17.742
5.542	17.5049
5.552	17.7298
5.562	17.5819
5.572	17.7049
5.582	17.5237
5.592	17.8697
5.602	17.6017
5.612	17.7217
5.622	17.6966
5.632	17.4514
5.642	17.7581
5.652	17.5632
5.662	17.7166
5.672	17.6175
5.682	17.7492
5.692	17.5862
5.702	17.6956
5.712	17.8264
5.722	17.7522
5.732	17.6781
5.742	17.8536
5.752	17.613
5.762	17.845
5.772	17.7519
5.782	17.7784
5.792	17.6585
5.802	17.3499
5.812	17.9904
5.822	17.8248
5.832	17.8754
5.842	17.4764
5.852	17.6198
5.862	17.9463
5.872	17.9327
5.882	17.6755
5.892	17.8182
5.902	17.9034
5.912	17.7937
5.922	17.8672
5.932	17.9007
5.942	17.7656
5.952	17.7564
5.962	17.8987
5.972	17.7241
5.982	17.6955
5.992	17.6769
6.002	17.9153
6.012	17.6417
6.022	17.8041
6.032	17.7773
6.042	17.6076
6.052	17.6071
6.062	17.5091
6.072	17.6366
6.082	17.7874
6.092	17.8609
6.102	17.7463
6.112	17.7168
6.122	17.8614
6.132	17.8435
6.142	17.923
6.152	17.6667
6.162	17.5594
6.172	17.705
6.182	17.7009
6.192	17.8088
6.202	17.6962
6.212	17.7294
6.222	17.801
6.232	17.744
6.242	17.7092
6.252	17.626
6.262	17.584
6.272	17.5812
6.282	17.7206
6.292	17.7906
6.302	18.0375
6.312	17.8505
6.322	18.0182
6.332	17.9141
6.342	17.9308
6.352	17.718
6.362	17.9235
6.372	17.7617
6.382	17.8699
6.392	17.9075
6.402	17.8542
6.412	17.8713
6.422	17.7638
6.432	17.6996
6.442	17.8394
6.452	17.8101
6.462	17.8059
6.472	17.9631
6.482	17.6306
6.492	17.7004
6.502	17.6192
6.512	17.9768
6.522	17.8606
6.532	17.845
6.542	17.9149
6.552	17.6967
6.562	17.6672
6.572	17.5741
6.582	17.5795
6.592	17.7579
6.602	17.757
6.612	17.649
6.622	17.7139
6.632	17.6796
6.642	17.771
6.652	17.7533
6.662	17.7115
6.672	17.8013
6.682	17.7478
6.692	17.716
6.702	17.7833
6.712	17.9508
6.722	17.5613
6.732	17.6228
6.742	17.5245
6.752	17.7396
6.762	17.7013
6.772	17.6468
6.782	17.9856
6.792	17.679
6.802	17.6594
6.812	18.0015
6.822	17.8604
6.832	17.8426
6.842	17.8085
6.852	17.7452
6.862	17.8851
6.872	17.6675
6.882	17.8324
6.892	17.9155
6.902	17.6445
6.912	17.8247
6.922	18.044
6.932	17.6342
6.942	17.6481
6.952	17.8811
6.962	17.6784
6.972	17.8563
6.982	17.813
6.992	17.8472
7.002	17.7636
7.012	17.6908
7.022	17.7022
7.032	17.641
7.042	17.7882
7.052	17.9631
7.062	17.8042
7.072	17.4511
7.082	17.499
7.092	17.4859
7.102	17.8576
7.112	17.7166
7.122	17.8295
7.132	17.8877
7.142	17.6723
7.152	17.9238
7.162	17.9744
7.172	17.9161
7.182	17.7019
7.192	17.5188
7.202	17.8045
7.212	17.6958
7.222	17.7004
7.232	17.9238
7.242	17.8049
7.252	17.7481
7.262	17.6845
7.272	18.0163
7.282	17.5116
7.292	17.5159
7.302	17.8905
7.312	17.7162
7.322	17.6424
7.332	17.8068
7.342	18.0549
7.352	17.7218
7.362	17.7468
7.372	17.7137
7.382	17.6898
7.392	17.6163
7.402	17.9136
7.412	17.7867
7.422	17.633
7.432	17.8002
7.442	17.857
7.452	17.7242
7.462	17.9199
7.472	17.7841
7.482	17.7428
7.492	17.7707
7.502	17.7844
7.512	17.7946
7.522	18.1566
7.532	17.6993
7.542	17.8279
7.552	17.7242
7.562	17.6706
7.572	18.0146
7.582	17.9646
7.592	17.8711
7.602	17.6921
7.612	17.5888
7.622	17.8795
7.632	17.7767
7.642	17.7721
7.652	17.7612
7.662	17.8272
7.672	17.4503
7.682	17.5458
7.692	17.8388
7.702	17.8043
7.712	17.6355
7.722	17.7183
7.732	17.6643
7.742	17.6748
7.752	17.5433
7.762	17.7827
7.772	17.7221
7.782	17.7895
7.792	17.6407
7.802	17.536
7.812	17.5516
7.822	17.8314
7.832	17.9336
7.842	17.6815
7.852	17.7654
7.862	17.801
7.872	17.8367
7.882	17.6807
7.892	17.7078
7.902	17.9291
7.912	18.0323
7.922	17.7215
7.932	17.7103
7.942	17.8279
7.952	17.9068
7.962	17.8244
7.972	18.0076
7.982	17.5988
7.992	17.6006
8.002	17.8106
8.012	17.6009
8.022	17.8013
8.032	17.8837
8.042	17.6087
8.052	17.5339
8.062	17.664
8.072	17.8635
8.082	17.7565
8.092	17.7806
8.102	17.8258
8.112	17.8319
8.122	17.8699
8.132	17.8957
8.142	17.75
8.152	17.664
8.162	17.9155
8.172	17.689
8.182	17.8507
8.192	17.5613
8.202	17.9001
8.212	17.7529
8.222	17.5937
8.232	17.9571
8.242	17.9959
8.252	17.725
8.262	17.7122
8.272	17.7022
8.282	17.5337
8.292	17.7869
8.302	17.6289
8.312	17.8534
8.322	17.8199
8.332	17.7565
8.342	17.7817
8.352	17.6046
8.362	17.6133
8.372	17.9393
8.382	17.9235
8.392	17.7382
8.402	17.6456
8.412	17.8277
8.422	17.659
8.432	17.7719
8.442	17.4368
8.452	17.5726
8.462	17.9773
8.472	17.553
8.482	18.0396
8.492	17.8041
8.502	17.7372
8.512	17.672
8.522	17.774
8.532	17.5644
8.542	17.8894
8.552	17.8495
8.562	17.6884
8.572	17.496
8.582	17.8401
8.592	17.4268
8.602	17.5905
8.612	17.5876
8.622	17.743
8.632	17.835
8.642	18.0762
8.652	17.701
8.662	17.6776
8.672	17.6151
8.682	17.7322
8.692	17.5782
8.702	17.969
8.712	17.7505
8.722	17.4867
8.732	17.8315
8.742	17.6374
8.752	17.5746
8.762	17.8416
8.772	17.5519
8.782	17.7351
8.792	17.7913
8.802	17.6843
8.812	17.7924
8.822	17.9035
8.832	17.6588
8.842	17.8649
8.852	17.8744
8.862	17.7979
8.872	17.6388
8.882	17.8444
8.892	17.7515
8.902	17.6003
8.912	17.6348
8.922	17.8649
8.932	17.6937
8.942	17.764
8.952	17.8489
8.962	17.6638
8.972	17.6622
8.982	17.748
8.992	17.7473
9.002	17.7449
9.012	17.6344
9.022	17.6789
9.032	17.6314
9.042	17.7649
9.052	17.7827
9.062	17.9693
9.072	17.5998
9.082	17.7429
9.092	18.0147
9.102	17.6504
9.112	17.635
9.122	17.5367
9.132	17.882
9.142	17.7117
9.152	17.5094
9.162	17.8001
9.172	17.7488
9.182	17.5426
9.192	17.8638
9.202	17.6091
9.212	17.841
9.222	17.7375
9.232	17.9476
9.242	17.9237
9.252	17.516
9.262	17.7494
9.272	17.8026
9.282	17.8401
9.292	17.6678
9.302	17.6381
9.312	17.7147
9.322	17.8001
9.332	17.7815
9.342	17.9987
9.352	17.7038
9.362	17.6478
9.372	17.8269
9.382	17.7273
9.392	17.8143
9.402	17.8333
9.412	17.6694
9.422	17.8796
9.432	17.7383
9.442	17.8742
9.452	17.8627
9.462	17.965
9.472	17.6561
9.482	17.6273
9.492	17.7416
9.502	17.8634
9.512	17.8006
9.522	17.7117
9.532	17.6149
9.542	17.7585
9.552	17.6933
9.562	17.7449
9.572	17.9148
9.582	17.6388
9.592	17.5588
9.602	17.8297
9.612	17.9401
9.622	17.8066
9.632	18.0431
9.642	17.8901
9.652	17.9578
9.662	17.7234
9.672	17.628
9.682	17.8204
9.692	17.6249
9.702	17.7813
9.712	17.6222
9.722	17.6773
9.732	17.5063
9.742	17.6691
9.752	17.5249
9.762	17.5682
9.772	17.6952
9.782	17.6814
9.792	17.9891
9.802	17.5483
9.812	17.8212
9.822	17.623
9.832	17.5945
9.842	17.9317
9.852	17.748
9.862	17.7017
9.872	17.4689
9.882	17.6546
9.892	17.7019
9.902	17.6358
9.912	17.808
9.922	17.7949
9.932	17.7342
9.942	17.4557
9.952	17.6608
9.962	17.7034
9.972	17.8255
9.982	17.7251
9.992	17.7651
10.002	17.8692
10.012	17.529
10.022	17.828
10.032	17.749
10.042	17.647

==> figures-src/recovery/eh-160-1.tsv <==
0.057	0
0.067	0.6151
0.077	0.6784
0.087	0.7051
0.097	0.8016
0.107	0.888
0.117	1.0132
0.127	1.1582
0.137	1.4271
0.147	1.8006
0.157	2.4579
0.167	3.7648
0.177	7.2809
0.187	21.1478
0.197	47.7405
0.207	53.6901
0.217	54.8915
0.227	56.1448
0.237	56.1927
0.247	56.132
0.257	57.5036
0.267	57.2741
0.277	57.0384
0.287	56.7687
0.297	55.8517
0.307	54.7118
0.317	56.9212
0.327	57.5803
0.337	57.4532
0.347	57.249
0.357	57.1099
0.367	57.1268
0.377	56.6278
0.387	56.6199
0.397	56.0006
0.407	55.0112
0.417	53.3765
0.427	52.6377
0.437	53.7982
0.447	56.3063
0.457	57.2877
0.467	57.3726
0.477	57.3032
0.487	57.3439
0.497	57.2157
0.507	57.3001
0.517	57.2815
0.527	57.0326
0.537	57.0157
0.547	56.8718
0.557	56.7377
0.567	56.5974
0.577	56.4851
0.587	56.2765
0.597	55.8829
0.057	0
0.067	0.0898
0.077	0.0965
0.087	0.1025
0.097	0.1075
0.107	0.1115
0.117	0.1143
0.127	0.1151
0.137	0.1158
0.147	0.1168
0.157	0.1177
0.167	0.1174
0.177	0.1181
0.187	0.1195
0.197	0.1219
0.207	0.1208
0.217	0.1226
0.227	0.121
0.237	0.1231
0.247	0.1225
0.257	0.1212
0.267	0.1215
0.277	0.1264
0.287	0.1249
0.297	0.1278
0.307	0.1254
0.317	0.1254
0.327	0.1272
0.337	0.1281
0.347	0.1289
0.357	0.1324
0.367	0.1335
0.377	0.1332
0.387	0.1311
0.397	0.1339
0.407	0.1343
0.417	0.1325
0.427	0.1349
0.437	0.1307
0.447	0.1366
0.457	0.1352
0.467	0.1358
0.477	0.137
0.487	0.1386
0.497	0.1424
0.507	0.1397
0.517	0.1406
0.527	0.1377
0.537	0.1415
0.547	0.1395
0.557	0.143
0.567	0.1495
0.577	0.1459
0.587	0.1428
0.597	0.1493
0.607	0.1444
0.617	0.1494
0.627	0.1482
0.637	0.1499
0.647	0.1523
0.657	0.1522
0.667	0.1507
0.677	0.1518
0.687	0.1531
0.697	0.1543
0.707	0.157
0.717	0.1543
0.727	0.1602
0.737	0.1617
0.747	0.1616
0.757	0.1597
0.767	0.1634
0.777	0.1612
0.787	0.1626
0.797	0.1678
0.807	0.1669
0.817	0.1691
0.827	0.1692
0.837	0.1747
0.847	0.1702
0.857	0.1727
0.867	0.1727
0.877	0.173
0.887	0.1792
0.897	0.177
0.907	0.1759
0.917	0.1814
0.927	0.1768
0.937	0.1755
0.947	0.1846
0.957	0.1883
0.967	0.1902
0.977	0.1857
0.987	0.1917
0.997	0.1803
1.007	0.1968
1.017	0.1874
1.027	0.1939
1.037	0.1929
1.047	0.2004
1.057	0.1947
1.067	0.192
1.077	0.1959
1.087	0.2101
1.097	0.2028
1.107	0.2047
1.117	0.2125
1.127	0.2087
1.137	0.2008
1.147	0.2143
1.157	0.213
1.167	0.2216
1.177	0.2151
1.187	0.2211
1.197	0.2177
1.207	0.214
1.217	0.2224
1.227	0.2291
1.237	0.2207
1.247	0.2301
1.257	0.2253
1.267	0.2298
1.277	0.2424
1.287	0.237
1.297	0.2401
1.307	0.2419
1.317	0.242
1.327	0.2454
1.337	0.2483
1.347	0.2467
1.357	0.248
1.367	0.2452
1.377	0.2581
1.387	0.258
1.397	0.2667
1.407	0.2639
1.417	0.2656
1.427	0.2744
1.437	0.2767
1.447	0.2785
1.457	0.2821
1.467	0.2771
1.477	0.2788
1.487	0.2912
1.497	0.2796
1.507	0.2957
1.517	0.2981
1.527	0.2959
1.537	0.307
1.547	0.2905
1.557	0.2875
1.567	0.2953
1.577	0.2978
1.587	0.307
1.597	0.3178
1.607	0.3203
1.617	0.3166
1.627	0.3094
1.637	0.3186
1.647	0.3142
1.657	0.3445
1.667	0.3344
1.677	0.3297
1.687	0.3447
1.697	0.3469
1.707	0.3459
1.717	0.359
1.727	0.3483
1.737	0.3577
1.747	0.3628
1.757	0.3795
1.767	0.3754
1.777	0.3844
1.787	0.3803
1.797	0.3988
1.807	0.3842
1.817	0.3998
1.827	0.3976
1.837	0.4046
1.847	0.4181
1.857	0.4104
1.867	0.4182
1.877	0.4321
1.887	0.4239
1.897	0.4444
1.907	0.4416
1.917	0.4537
1.927	0.469
1.937	0.4782
1.947	0.4702
1.957	0.4867
1.967	0.4879
1.977	0.4998
1.987	0.4957
1.997	0.5124
2.007	0.5085
2.017	0.5096
2.027	0.518
2.037	0.5402
2.047	0.5537
2.057	0.5633
2.067	0.5843
2.077	0.5849
2.087	0.5875
2.097	0.5975
2.107	0.6131
2.117	0.6058
2.127	0.6316
2.137	0.6389
2.147	0.6471
2.157	0.6723
2.167	0.6567
2.177	0.682
2.187	0.7227
2.197	0.6942
2.207	0.6842
2.217	0.7359
2.227	0.7634
2.237	0.7779
2.247	0.7927
2.257	0.7927
2.267	0.833
2.277	0.8082
2.287	0.8385
2.297	0.8799
2.307	0.9048
2.317	0.947
2.327	0.8952
2.337	0.9744
2.347	0.9657
2.357	1.0479
2.367	1.0567
2.377	1.0222
2.387	1.0807
2.397	1.1354
2.407	1.129
2.417	1.2212
2.427	1.2022
2.437	1.2134
2.447	1.2824
2.457	1.3643
2.467	1.3231
2.477	1.3685
2.487	1.3948
2.497	1.4523
2.507	1.4502
2.517	1.562
2.527	1.671
2.537	1.5624
2.547	1.6686
2.557	1.7733
2.567	1.8127
2.577	1.7842
2.587	1.8365
2.597	1.8698
2.607	1.9355
2.617	1.9663
2.627	2.003
2.637	2.1055
2.647	2.1162
2.657	2.1835
2.667	2.1715
2.677	2.3175
2.687	2.3426
2.697	2.3669
2.707	2.4661
2.717	2.5245
2.727	2.5462
2.737	2.6107
2.747	2.6244
2.757	2.6581
2.767	2.7374
2.777	2.7526
2.787	2.779
2.797	2.8461
2.807	2.8455
2.817	2.86
2.827	2.8856
2.837	2.8865
2.847	2.8735
2.857	2.9154
2.867	2.93
2.877	2.9763
2.887	2.9436
2.897	2.928
2.907	2.9986
2.917	2.9658
2.927	2.9576
2.937	2.9601
2.947	2.9859
2.957	3.0118
2.967	2.9936
2.977	2.9789
2.987	2.9908
2.997	2.9744
3.007	2.9729
3.017	2.9423
3.027	2.9226
3.037	2.9475
3.047	2.9048
3.057	2.9061
3.067	2.8753
3.077	2.9229
3.087	2.9146
3.097	2.9162
3.107	2.9913
3.117	3.0026
3.127	3.0551
3.137	3.1015
3.147	3.1183
3.157	3.1551
3.167	3.1801
3.177	3.1673
3.187	3.2025
3.197	3.1896
3.207	3.1688
3.217	3.1685
3.227	3.1651
3.237	3.1725
3.247	3.153
3.257	3.1758
3.267	3.173
3.277	3.1436
3.287	3.1453
3.297	3.1481
3.307	3.161
3.317	3.1363
3.327	3.1293
3.337	3.1307
3.347	3.144
3.357	3.1472
3.367	3.1429
3.377	3.1445
3.387	3.1247
3.397	3.1022
3.407	3.1151
3.417	3.0926
3.427	3.1104
3.437	3.1174
3.447	3.0981
3.457	3.0973
3.467	3.1033
3.477	3.0927
3.487	3.0703
3.497	3.09
3.507	3.0752
3.517	3.0873
3.527	3.089
3.537	3.0108
3.547	3.0719
3.557	3.071
3.567	3.0818
3.577	3.0733
3.587	3.0378
3.597	3.0576
3.607	3.0474
3.617	3.036
3.627	3.0441
3.637	3.0237
3.647	3.0367
3.657	3.0071
3.667	3.0047
3.677	2.9939
3.687	2.9837
3.697	2.9484
3.707	2.9526
3.717	2.9238
3.727	2.8955
3.737	2.8915
3.747	2.8497
3.757	2.858
3.767	2.8063
3.777	2.8002
3.787	2.8043
3.797	2.7891
3.807	2.7618
3.817	2.7794
3.827	2.7334
3.837	2.7423
3.847	2.7424
3.857	2.7505
3.867	2.8047
3.877	2.8224
3.887	2.8146
3.897	2.8308
3.907	2.8765
3.917	2.9104
3.927	2.9651
3.937	2.9892
3.947	3.0241
3.957	3.0663
3.967	3.1165
3.977	3.1626
3.987	3.164
3.997	3.1659
4.007	3.2045
4.017	3.2088
4.027	3.2137
4.037	3.23
4.047	3.2405
4.057	3.2172
4.067	3.2092
4.077	3.212
4.087	3.2132
4.097	3.1964
4.107	3.2027
4.117	3.204
4.127	3.1953
4.137	3.1884
4.147	3.1531
4.157	3.1747
4.167	3.1952
4.177	3.1661
4.187	3.1712
4.197	3.1814
4.207	3.1715
4.217	3.17
4.227	3.1717
4.237	3.1712
4.247	3.1541
4.257	3.1386
4.267	3.1686
4.277	3.1471
4.287	3.1447
4.297	3.1407
4.307	3.1502
4.317	3.1362
4.327	3.1314
4.337	3.1364
4.347	3.1251
4.357	3.1068
4.367	3.1259
4.377	3.1003
4.387	3.1063
4.397	3.102
4.407	3.1001
4.417	3.0803
4.427	3.0835
4.437	3.0862
4.447	3.0703
4.457	3.0523
4.467	3.0719
4.477	3.0742
4.487	3.1309
4.497	3.3897
4.507	3.3744
4.517	3.3816
4.527	3.2864
4.537	3.3882

==> figures-src/recovery/eh-160-24.tsv <==
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
0.057	0
0.067	0.5498
0.077	0.6007
0.087	0.5837
0.097	0.5818
0.107	0.5929
0.117	0.5948
0.127	0.6212
0.137	0.6272
0.147	0.6468
0.157	0.6553
0.167	0.6718
0.177	0.6889
0.187	0.7116
0.197	0.7357
0.207	0.7637
0.217	0.7696
0.227	0.8029
0.237	0.8435
0.247	0.8326
0.257	0.8846
0.267	0.9012
0.277	0.9224
0.287	0.9719
0.297	1.0061
0.307	1.0481
0.317	1.0867
0.327	1.1201
0.337	1.1848
0.347	1.2003
0.357	1.2916
0.367	1.3642
0.377	1.4283
0.387	1.4873
0.397	1.5774
0.407	1.6958
0.417	1.8307
0.427	1.9615
0.437	2.0469
0.447	2.2167
0.457	2.4574
0.467	2.6154
0.477	3.0209
0.487	3.2784
0.497	3.8441
0.507	4.4199
0.517	5.1415
0.527	5.9518
0.537	8.0804
0.547	10.4949
0.557	14.3652
0.567	21.0249
0.577	33.7696
0.587	45.4337
0.597	52.1476
0.607	54.0176
0.617	54.2284
0.627	54.7617
0.637	54.9251
0.647	54.9757
0.657	54.97
0.667	54.7708
0.677	54.7885
0.687	55.0589
0.697	55.4879
0.707	55.5205
0.717	55.5225
0.727	55.3544
0.737	55.3248
0.747	55.0748
0.757	55.0855
0.767	54.8577
0.777	54.8196
0.787	54.4424
0.797	54.2123
0.807	54.0853
0.817	54.5458
0.827	55.0567
0.837	55.3672
0.847	55.5614
0.857	55.3859
0.867	55.3212
0.877	55.2656
0.887	55.2613
0.897	55.118
0.907	54.9764
0.917	54.8128
0.927	54.7737
0.937	54.5352
0.947	54.314
0.957	54.2807
0.967	54.2579
0.977	53.9513
0.987	53.9388
0.997	53.8095
1.007	53.666
1.017	53.4773
1.027	53.2163
1.037	53.0204
1.047	52.7816
1.057	52.7602
1.067	52.8715
1.077	53.1791
1.087	53.6877
1.097	54.193
1.107	54.5963
1.117	54.8522
1.127	54.9696

==> figures-src/recovery/eh-40-1.tsv <==
0.057	0
0.067	0.1002
0.077	0.1151
0.087	0.1208
0.097	0.1222
0.107	0.1253
0.117	0.1266
0.127	0.1336
0.137	0.1323
0.147	0.1342
0.157	0.1381
0.167	0.1394
0.177	0.142
0.187	0.146
0.197	0.15
0.207	0.1541
0.217	0.1554
0.227	0.1558
0.237	0.1657
0.247	0.1705
0.257	0.1723
0.267	0.1758
0.277	0.1825
0.287	0.1864
0.297	0.1883
0.307	0.2083
0.317	0.2026
0.327	0.2083
0.337	0.2172
0.347	0.2211
0.357	0.2273
0.367	0.2304
0.377	0.2478
0.387	0.2557
0.397	0.2663
0.407	0.2838
0.417	0.2802
0.427	0.3005
0.437	0.3113
0.447	0.3286
0.457	0.3361
0.467	0.3553
0.477	0.3632
0.487	0.3724
0.497	0.4036
0.507	0.4485
0.517	0.4631
0.527	0.4657
0.537	0.5098
0.547	0.5175
0.557	0.5519
0.567	0.6169
0.577	0.664
0.587	0.6892
0.597	0.7825
0.607	0.7918
0.617	0.9216
0.627	1.02
0.637	1.0895
0.647	1.2387
0.657	1.3431
0.667	1.5586
0.677	1.7248
0.687	1.9443
0.697	2.1109
0.707	2.2771
0.717	2.5957
0.727	2.8291
0.737	3
0.747	3.0883
0.757	3.1195
0.767	3.2042
0.777	3.152
0.787	3.1663
0.797	2.9804
0.807	3.114
0.817	3.3348
0.827	3.3836
0.837	3.3934
0.847	3.3926
0.857	3.3448
0.867	3.3198
0.877	3.324
0.887	3.2984
0.897	3.2888
0.907	3.2752
0.917	3.289
0.927	3.2549
0.937	3.2187
0.947	3.136
0.957	3.0291
0.967	2.9523
0.977	2.9081
0.987	2.9353
0.997	3.0219
1.007	3.1766
1.017	3.3297
1.027	3.3859
1.037	3.3824
1.047	3.3875
1.057	3.3766
1.067	3.3379
1.077	3.3257
1.087	3.2835
1.097	3.2949
1.107	3.2844
1.117	3.2526
1.127	3.2094
1.137	3.4288
1.147	3.5598
1.157	3.548
1.167	3.5473
1.177	3.4766
1.187	3.5675
1.197	3.5177
1.207	3.4701
1.217	3.3583
1.227	3.4778
1.237	3.548
1.247	3.5028
1.257	3.4665
1.267	3.4308
1.277	3.4041
1.287	3.3477
1.297	3.2177
1.307	3.193
1.317	3.3985
1.327	3.4858
1.337	3.4754
1.347	3.4548
1.357	3.4342
1.367	3.3831
1.377	3.3707
1.387	3.3488
1.397	3.3195
1.407	3.3141
1.417	3.2926
1.427	3.262
1.437	3.2317
1.447	3.188
1.457	3.0709
1.467	2.9859
1.477	2.9387
1.487	2.948
1.497	3.038
1.507	3.2323

==> figures-src/recovery/eh-40-24.tsv <==
0.057	0
0.067	0.6002
0.077	0.6505
0.087	0.6999
0.097	0.7903
0.107	0.8774
0.117	0.9883
0.127	1.1618
0.137	1.4005
0.147	1.725
0.157	2.3896
0.167	3.4811
0.177	6.6778
0.187	22.8998
0.197	50.7969
0.207	54.4072
0.217	55.3576
0.227	56.1112
0.237	55.7914
0.247	55.3148
0.257	56.6816
0.267	56.6425
0.277	56.1117
0.287	55.6809
0.297	55.007
0.307	54.044
0.317	55.3904
0.327	56.9037
0.337	56.7896
0.347	56.4944
0.357	56.2059
0.367	55.7083
0.377	55.3383
0.387	55.0034
0.397	54.4347
0.407	53.8775
0.417	52.8079
0.427	52.2391
0.437	52.4416
0.447	53.7985
0.457	55.7156
0.467	56.6876
0.477	56.8205
0.487	56.577
0.497	56.3778
0.507	56.1613
0.517	55.8698
0.527	55.5224
0.537	55.1359
0.547	54.8318
0.557	54.5647
0.567	54.3732
0.577	54.1851
0.587	54.0458
0.597	53.8368
0.607	53.4939
0.617	53.2146
0.627	52.6773
0.637	52.2465
0.647	51.4868
0.657	50.9365
0.667	50.3708
0.677	49.9227
0.687	49.6857
0.697	49.9853
0.707	50.7805
0.717	52.2175
0.727	53.9424
0.737	55.6505
0.747	56.964
0.757	57.6888
0.767	57.7992
0.777	57.7775
0.787	57.7206
0.797	57.4956
0.807	57.3097
0.817	57.0992
0.827	56.9808
0.837	56.765
0.847	56.5352
0.857	56.4489
0.867	56.0955
0.877	56.0202

==> figures-src/recovery/level-160-1.tsv <==
0.051	0.08318
0.151	0.10492
0.251	0.11091
0.351	0.11695
0.451	0.13321
0.551	0.27619
0.651	0.36962
0.751	0.40149
0.851	0.19825
0.951	0.15898
1.051	0.16886
1.151	0.17996
1.251	0.19066
1.351	0.20156
1.451	0.21642
1.551	0.2349
1.651	0.39357
1.751	0.70812
1.851	0.78315
1.951	0.8665
2.051	0.77694
2.151	0.32917
2.251	0.35724
2.351	0.38319
2.451	0.41819
2.551	0.45115
2.651	0.48246
2.751	0.51409
2.851	0.54884
2.951	0.57644
3.051	0.60391
3.151	0.63545
3.251	0.67249
3.351	0.78282
3.451	1.50545
3.551	1.52446
3.651	1.53444
3.751	1.53674
3.851	1.54291
3.951	1.54468
4.051	1.53463
4.151	1.452
4.251	1.07526
4.351	0.71613
4.451	0.73114
4.551	0.7469
4.651	0.75205
4.751	0.75852
4.851	0.7649
4.951	0.767
5.051	0.76998
5.151	0.77378
5.251	0.77581
5.351	0.77425
5.451	0.77748
5.551	0.77873
5.651	0.77824
5.751	0.77915
5.851	0.77959
5.951	0.77774
6.051	0.77729
6.151	0.77529
6.251	0.77915
6.351	0.77952
6.451	0.7838
6.551	0.78139
6.651	0.78061
6.751	0.78399
6.851	0.78459
6.951	0.78693
7.051	0.78841
7.151	0.79386
7.251	0.80042
7.351	0.80675
7.451	0.82028
7.551	0.82915
7.651	1.09087
7.751	1.55115
7.851	1.55654
7.951	1.55415
8.051	1.54024
8.151	1.55253
8.251	1.54887
8.351	1.54289
8.451	1.54819
8.551	1.54897
8.651	1.54608
8.751	1.542
8.851	1.54332
8.951	1.54254
9.051	1.54313
9.151	1.54185
9.251	1.54029
9.351	1.53448
9.451	1.54028
9.551	1.53966
9.651	1.53879
9.751	1.53978
9.851	1.53658
9.951	1.53842
10.051	1.53413
10.151	1.5346
10.251	1.52764
10.351	1.51566
10.451	1.50707
10.551	1.48735
10.651	1.45577
10.751	1.42646
10.851	1.39044
10.951	1.36036
11.051	1.32806
11.151	0.79266
11.251	0.77302
11.351	0.77522
11.451	0.78137
11.551	0.78213
11.651	0.78116
11.751	0.78173
11.851	0.78192
11.951	0.78237
12.051	0.78242
12.151	0.78167
12.251	0.78294
12.351	0.7798
12.451	0.7835
12.551	0.78167
12.651	0.78242
12.751	0.7829
12.851	0.78202
12.951	0.78378
13.051	0.78144
13.151	0.7826
13.251	0.78261
13.351	0.77989
13.451	0.78243
13.551	0.78224
13.651	0.77976
13.751	0.77645
13.851	0.77816
13.951	0.78277
14.051	0.78219
14.151	0.78211
14.251	0.78334
14.351	0.7801
14.451	0.7823
14.551	0.77884
14.651	0.78349
14.751	0.78346
14.851	0.78386
14.951	0.78241
15.051	0.78275
15.151	0.78383
15.251	0.78345
15.351	0.78079
15.451	0.78233
15.551	0.78433
15.651	0.783
15.751	0.78235
15.851	0.78387
15.951	0.78366
16.051	0.78223
16.151	0.78404
16.251	0.78316
16.351	0.77996
16.451	0.78402
16.551	0.78382
16.651	0.78344
16.751	0.7843
16.851	0.78315
16.951	0.78355
17.051	0.78395
17.151	0.78488
17.251	0.78451
17.351	0.78096
17.451	0.78416
17.551	0.78433
17.651	0.78368
17.751	0.78418
17.851	0.78424
17.951	0.78345
18.051	0.78448
18.151	0.78339
18.251	0.78427
18.351	0.78195
18.451	0.78505
18.551	0.78418
18.651	0.78434
18.751	0.78439
18.851	0.78438
18.951	0.78521
19.051	0.7839
19.151	0.78403
19.251	0.78502
19.351	0.78103
19.451	0.78372
19.551	0.78178
19.651	0.78262
19.751	0.78558
19.851	0.78482
19.951	0.7847
20.051	0.78476
20.151	0.78525
20.251	0.78575
20.351	0.78269
20.451	0.78529
20.551	0.78544
20.651	0.78493
20.751	0.78571
20.851	0.78597
20.951	0.78585
21.051	0.78462
21.151	0.78486
21.251	0.78545
21.351	0.78205
21.451	0.78608
21.551	0.78644
21.651	0.7873
21.751	0.78702
21.851	0.7878
21.951	0.78923
22.051	0.78877
22.151	0.79088
22.251	0.79259
22.351	0.7915
22.451	0.79532
22.551	0.79706
22.651	0.79927
22.751	0.79995
22.851	0.80292
22.951	0.80432
23.051	0.80638
23.151	0.80831
23.251	0.81041
23.351	0.81175
23.451	0.81704
23.551	0.81865
23.651	0.82257
23.751	0.82518
23.851	0.82747
23.951	0.83045
24.051	0.83276
24.151	0.83584
24.251	0.83949
24.351	0.83847
24.451	1.47386
24.551	1.53064
24.651	1.53049
24.751	1.52954
24.851	1.53313
24.951	1.5289
25.051	1.52928
25.151	1.53164
25.251	1.52941
25.351	1.52216
25.451	1.52804
25.551	1.53005
25.651	1.52615
25.751	1.52339
25.851	1.52666
25.951	1.52314
26.051	1.52521
26.151	1.52812
26.251	1.52823
26.351	1.52469
26.451	1.5273
26.551	1.52726
26.651	1.52872
26.751	1.52886
26.851	1.528
26.951	1.52748
27.051	1.52802
27.151	1.52605
27.251	1.52704
27.351	1.52145
27.451	1.52666
27.551	1.52738
27.651	1.52703
27.751	1.52752
27.851	1.52474
27.951	1.52271
28.051	1.52468
28.151	1.52645
28.251	1.52655
28.351	1.52195
28.451	1.52477
28.551	1.5265
28.651	1.52651
28.751	1.5279
28.851	1.52738
28.951	1.52542
29.051	1.5248
29.151	1.52586
29.251	1.52553

==> figures-src/recovery/lh-160-1.tsv <==
0.057	0
0.067	0.086
0.077	0.0912
0.087	0.096
0.097	0.1006
0.107	0.1037
0.117	0.1054
0.127	0.1053
0.137	0.1068
0.147	0.1057
0.157	0.1085
0.167	0.1091
0.177	0.111
0.187	0.1101
0.197	0.1128
0.207	0.1123
0.217	0.1133
0.227	0.1127
0.237	0.115
0.247	0.1155
0.257	0.1145
0.267	0.1147
0.277	0.1152
0.287	0.1146
0.297	0.1149
0.307	0.1155
0.317	0.1175
0.327	0.1164
0.337	0.1164
0.347	0.1199
0.357	0.1207
0.367	0.1204
0.377	0.1204
0.387	0.1226
0.397	0.1212
0.407	0.1229
0.417	0.123
0.427	0.1223
0.437	0.1243
0.447	0.1223
0.457	0.1233
0.467	0.1233
0.477	0.1275
0.487	0.1263
0.497	0.1259
0.507	0.1271
0.517	0.1236
0.527	0.13
0.537	0.1297
0.547	0.1319
0.557	0.1276
0.567	0.1308
0.577	0.1299
0.587	0.1306
0.597	0.1335
0.607	0.132
0.617	0.1355
0.627	0.1388
0.637	0.1359
0.647	0.133
0.657	0.1344
0.667	0.1375
0.677	0.1361
0.687	0.1437
0.697	0.1392
0.707	0.1407
0.717	0.1378
0.727	0.1435
0.737	0.1412
0.747	0.1421
0.757	0.1403
0.767	0.1426
0.777	0.1455
0.787	0.1443
0.797	0.1454
0.807	0.1491
0.817	0.1476
0.827	0.1472
0.837	0.1487
0.847	0.1466
0.857	0.1472
0.867	0.1453
0.877	0.15
0.887	0.1543
0.897	0.1569
0.907	0.1538
0.917	0.1544
0.927	0.1571
0.937	0.1548
0.947	0.1561
0.957	0.1563
0.967	0.1574
0.977	0.1549
0.987	0.1612
0.997	0.1603
1.007	0.1614
1.017	0.1607
1.027	0.1666
1.037	0.1637
1.047	0.1684
1.057	0.1655
1.067	0.1703
1.077	0.1693
1.087	0.1693
1.097	0.1664
1.107	0.1749
1.117	0.1767
1.127	0.1767
1.137	0.1764
1.147	0.1717
1.157	0.1806
1.167	0.1785
1.177	0.1843
1.187	0.182
1.197	0.1795
1.207	0.1852
1.217	0.1857
1.227	0.1824
1.237	0.1844
1.247	0.1776
1.257	0.1883
1.267	0.187
1.277	0.1918
1.287	0.1938
1.297	0.193
1.307	0.1915
1.317	0.1989
1.327	0.1959
1.337	0.1956
1.347	0.2008
1.357	0.1985
1.367	0.2046
1.377	0.2023
1.387	0.205
1.397	0.2013
1.407	0.1995
1.417	0.207
1.427	0.2065
1.437	0.2188
1.447	0.2154
1.457	0.2094
1.467	0.206
1.477	0.2163
1.487	0.2049
1.497	0.2182
1.507	0.2178
1.517	0.2243
1.527	0.2272
1.537	0.2315
1.547	0.2276
1.557	0.2439
1.567	0.2374
1.577	0.2368
1.587	0.2421
1.597	0.2289
1.607	0.233
1.617	0.2482
1.627	0.2449
1.637	0.2384
1.647	0.2473
1.657	0.2454
1.667	0.2488
1.677	0.2451
1.687	0.2539
1.697	0.2459
1.707	0.254
1.717	0.2745
1.727	0.2604
1.737	0.262
1.747	0.2672
1.757	0.265
1.767	0.2677
1.777	0.2673
1.787	0.2787
1.797	0.2754
1.807	0.2709
1.817	0.2793
1.827	0.2904
1.837	0.2893
1.847	0.2938
1.857	0.2801
1.867	0.3008
1.877	0.2948
1.887	0.2971
1.897	0.2978
1.907	0.3089
1.917	0.3081
1.927	0.3059
1.937	0.3074
1.947	0.3177
1.957	0.323
1.967	0.3187
1.977	0.3211
1.987	0.3222
1.997	0.3377
2.007	0.3453
2.017	0.3431
2.027	0.3387
2.037	0.3363
2.047	0.3578
2.057	0.3617
2.067	0.3526
2.077	0.3513
2.087	0.3614
2.097	0.3717
2.107	0.3878
2.117	0.3862
2.127	0.3865
2.137	0.3926
2.147	0.3931
2.157	0.3877
2.167	0.388
2.177	0.3965
2.187	0.4171
2.197	0.4001
2.207	0.4247
2.217	0.4073
2.227	0.4272
2.237	0.4233
2.247	0.4339
2.257	0.4579
2.267	0.4463
2.277	0.4598
2.287	0.4629
2.297	0.437
2.307	0.4808
2.317	0.4829
2.327	0.4796
2.337	0.491
2.347	0.5044
2.357	0.4882
2.367	0.5249
2.377	0.5177
2.387	0.5307
2.397	0.529
2.407	0.5371
2.417	0.5469
2.427	0.5377
2.437	0.5831
2.447	0.5864
2.457	0.5893
2.467	0.6046
2.477	0.5738
2.487	0.6092
2.497	0.6063
2.507	0.6373
2.517	0.6269
2.527	0.6473
2.537	0.655
2.547	0.6853
2.557	0.6892
2.567	0.6578
2.577	0.7037
2.587	0.7252
2.597	0.7306
2.607	0.7377
2.617	0.7853
2.627	0.7735
2.637	0.7544
2.647	0.7486
2.657	0.8079
2.667	0.8019
2.677	0.8343
2.687	0.8791
2.697	0.8575
2.707	0.8361
2.717	0.8458
2.727	0.9324
2.737	0.9045
2.747	0.9052
2.757	0.941
2.767	0.9951
2.777	0.9453
2.787	1.0566
2.797	1.049
2.807	1.065
2.817	1.0376
2.827	1.1026
2.837	1.1036
2.847	1.1415
2.857	1.1219
2.867	1.1841
2.877	1.2313
2.887	1.25
2.897	1.2601
2.907	1.2499
2.917	1.3473
2.927	1.3073
2.937	1.3353
2.947	1.4085
2.957	1.3624
2.967	1.4317
2.977	1.3861
2.987	1.4558
2.997	1.4622
3.007	1.5393
3.017	1.4972
3.027	1.5203
3.037	1.55
3.047	1.5945
3.057	1.6121
3.067	1.5967
3.077	1.7274
3.087	1.685
3.097	1.6958
3.107	1.7307
3.117	1.7879
3.127	1.7607
3.137	1.7921
3.147	1.8172
3.157	1.7952
3.167	1.86
3.177	1.8411
3.187	1.9007
3.197	1.8759
3.207	1.8935
3.217	1.8872
3.227	1.9628
3.237	1.9192
3.247	1.9285
3.257	1.9355
3.267	1.9537
3.277	1.9796
3.287	2.0043
3.297	1.9719
3.307	2.0025
3.317	2.0249
3.327	2.0217
3.337	2.0049
3.347	2.0564
3.357	2.0607
3.367	2.034
3.377	2.0516
3.387	2.0616
3.397	2.0504
3.407	2.0551
3.417	2.0738
3.427	2.0819
3.437	2.0871
3.447	2.0915
3.457	2.1051
3.467	2.1048
3.477	2.1191
3.487	2.1198
3.497	2.1144
3.507	2.1177
3.517	2.1226
3.527	2.1442
3.537	2.1513
3.547	2.1465
3.557	2.1445
3.567	2.1771
3.577	2.1779
3.587	2.2086
3.597	2.1965
3.607	2.23
3.617	2.2329
3.627	2.1808
3.637	2.2459
3.647	2.2652
3.657	2.3768
3.667	2.4909
3.677	2.513
3.687	2.5536
3.697	2.6213
3.707	2.6508
3.717	2.7135
3.727	2.7874
3.737	2.7717
3.747	2.8452
3.757	2.841
3.767	2.825
3.777	2.8465
3.787	2.8747
3.797	2.9066
3.807	2.919
3.817	2.9337
3.827	2.997
3.837	3.0003
3.847	3.0377
3.857	3.0464
3.867	3.057
3.877	3.0644
3.887	3.0643
3.897	3.073
3.907	3.053
3.917	3.037
3.927	3.0376
3.937	3.0193
3.947	3.0366
3.957	3.0168
3.967	3.0097
3.977	3.0205
3.987	3.0174
3.997	3.0858
4.007	3.0838
4.017	3.1482
4.027	3.2022
4.037	3.165
4.047	3.1642
4.057	3.1579
4.067	3.1374
4.077	3.1436
4.087	3.1458
4.097	3.1536
4.107	3.1369
4.117	3.1637
4.127	3.1518
4.137	3.1169
4.147	3.1301
4.157	3.1096
4.167	3.109
4.177	3.1067
4.187	3.0809
4.197	3.0744
4.207	3.0954
4.217	3.0877
4.227	3.0846
4.237	3.0562
4.247	3.0334
4.257	3.0278
4.267	3.0162
4.277	3.0189
4.287	2.9851
4.297	2.9812
4.307	2.9521
4.317	2.931
4.327	2.8995
4.337	2.8737
4.347	2.8932
4.357	2.8426
4.367	2.8567
4.377	2.8373
4.387	2.8334
4.397	2.8393
4.407	2.8334
4.417	2.8613
4.427	2.871
4.437	2.8871
4.447	2.8809
4.457	2.9487
4.467	3.0186
4.477	3.0644
4.487	3.1325
4.497	3.166
4.507	3.2421
4.517	3.2625
4.527	3.2675
4.537	3.2815
4.547	3.2692
4.557	3.273
4.567	3.2922
4.577	3.2664
4.587	3.2918
4.597	3.2652
4.607	3.2518
4.617	3.1943
4.627	3.2201
4.637	3.2361
4.647	3.2214
4.657	3.2359
4.667	3.2263
4.677	3.2234
4.687	3.2043
4.697	3.2004
4.707	3.2339
4.717	3.2203
4.727	3.1876
4.737	3.2064
4.747	3.1932
4.757	3.1918
4.767	3.1943
4.777	3.1827
4.787	3.1762
4.797	3.1811
4.807	3.1558
4.817	3.1675
4.827	3.1507
4.837	3.1647
4.847	3.1381
4.857	3.1428
4.867	3.1461
4.877	3.151
4.887	3.1414
4.897	3.1425
4.907	3.1155
4.917	3.1365
4.927	3.1376
4.937	3.1293
4.947	3.132
4.957	3.1343
4.967	3.1145
4.977	3.1147
4.987	3.1272
4.997	3.095
5.007	3.1117
5.017	3.1052

==> figures-src/recovery/lh-160-24.tsv <==
0.057	0
0.067	0.5631
0.077	0.6193
0.087	0.6182
0.097	0.5916
0.107	0.6144
0.117	0.6143
0.127	0.6312
0.137	0.6487
0.147	0.6695
0.157	0.67
0.167	0.7103
0.177	0.6949
0.187	0.7205
0.197	0.7331
0.207	0.7682
0.217	0.8034
0.227	0.8183
0.237	0.8446
0.247	0.8727
0.257	0.911
0.267	0.9395
0.277	0.9657
0.287	1.0157
0.297	1.0408
0.307	1.0558
0.317	1.1499
0.327	1.1671
0.337	1.2459
0.347	1.2841
0.357	1.3522
0.367	1.3826
0.377	1.4814
0.387	1.5514
0.397	1.7095
0.407	1.8403
0.417	1.8488
0.427	2.0994
0.437	2.2049
0.447	2.3888
0.457	2.5993
0.467	2.8583
0.477	3.2131
0.487	3.7369
0.497	4.2515
0.507	4.7955
0.517	5.6856
0.527	7.2026
0.537	8.6344
0.547	10.7108
0.557	14.7249
0.567	20.3097
0.577	26.1508
0.587	32.3165
0.597	37.0931
0.607	43.8155
0.617	51.2147
0.627	54.7267
0.637	55.6165
0.647	55.7877
0.657	55.7759
0.667	55.718
0.677	55.4615
0.687	55.3766
0.697	56.1047
0.707	56.2537
0.717	56.1942
0.727	56.0093
0.737	55.7504
0.747	55.5307
0.757	55.5741
0.767	55.3941
0.777	55.1363
0.787	54.9041
0.797	54.4535
0.807	54.1204
0.817	54.4626
0.827	55.5256
0.837	55.9501
0.847	55.9385
0.857	55.7906
0.867	55.7342
0.877	55.6878
0.887	55.5242
0.897	55.3076
0.907	55.2638
0.917	55.0023
0.927	55.0303
0.937	54.9474
0.947	54.9584
0.957	54.7967
0.967	54.727
0.977	54.5953
0.987	54.4711
0.997	54.4442
1.007	54.2296
1.017	53.7935
1.027	53.3233
1.037	52.7637
1.047	52.1762
1.057	51.925
1.067	51.9805
1.077	52.5763
1.087	53.9468
1.097	54.8212
1.107	55.218
1.117	55.2576
1.127	55.1218

==> figures-src/recovery/lh-40-1.tsv <==
0.057	0
0.067	0.0944
0.077	0.1068
0.087	0.1092
0.097	0.1112
0.107	0.1133
0.117	0.1145
0.127	0.1165
0.137	0.1195
0.147	0.1249
0.157	0.1236
0.167	0.1279
0.177	0.1278
0.187	0.1312
0.197	0.1327
0.207	0.1355
0.217	0.1373
0.227	0.1425
0.237	0.1442
0.247	0.1475
0.257	0.1502
0.267	0.1517
0.277	0.1592
0.287	0.1564
0.297	0.1697
0.307	0.1687
0.317	0.1699
0.327	0.176
0.337	0.1793
0.347	0.1888
0.357	0.1851
0.367	0.194
0.377	0.1993
0.387	0.2084
0.397	0.2052
0.407	0.2118
0.417	0.2284
0.427	0.2231
0.437	0.2256
0.447	0.2326
0.457	0.2472
0.467	0.2572
0.477	0.2666
0.487	0.2794
0.497	0.2914
0.507	0.2926
0.517	0.3037
0.527	0.3152
0.537	0.3335
0.547	0.352
0.557	0.3568
0.567	0.3736
0.577	0.3961
0.587	0.411
0.597	0.4332
0.607	0.4416
0.617	0.473
0.627	0.485
0.637	0.5299
0.647	0.5485
0.657	0.614
0.667	0.6419
0.677	0.6758
0.687	0.7156
0.697	0.796
0.707	0.8359
0.717	0.9166
0.727	0.9286
0.737	1.0317
0.747	1.0867
0.757	1.2378
0.767	1.3263
0.777	1.4071
0.787	1.5398
0.797	1.5476
0.807	1.6552
0.817	1.8021
0.827	1.8612
0.837	1.9225
0.847	2.019
0.857	2.1093
0.867	2.1494
0.877	2.1811
0.887	2.2597
0.897	2.352
0.907	2.506
0.917	2.6118
0.927	2.6385
0.937	2.7424
0.947	2.9661
0.957	2.9973
0.967	3.1795
0.977	3.352
0.987	3.3845
0.997	3.3903
1.007	3.4009
1.017	3.2764
1.027	3.3336
1.037	3.3142
1.047	3.2973
1.057	3.2976
1.067	3.2645
1.077	3.2149
1.087	3.1474
1.097	3.0971
1.107	3.0278
1.117	3.0351
1.127	3.1665
1.137	3.4086
1.147	3.4451
1.157	3.4466
1.167	3.3805
1.177	3.377
1.187	3.3518
1.197	3.3378
1.207	3.2963
1.217	3.2814
1.227	3.2882
1.237	3.2792
1.247	3.2563
1.257	3.2515
1.267	3.3299
1.277	3.6277
1.287	3.6061
1.297	3.5803
1.307	3.5194
1.317	3.592
1.327	3.5376
1.337	3.4792
1.347	3.426
1.357	3.5328
1.367	3.5133
1.377	3.4819
1.387	3.4589
1.397	3.4365
1.407	3.3652
1.417	3.3531
1.427	3.2733
1.437	3.2414
1.447	3.4882
1.457	3.4894
1.467	3.4729
1.477	3.4503
1.487	3.426
1.497	3.3895
1.507	3.3809

==> figures-src/recovery/lh-40-24-ms.tsv <==
10	0.0806
20	0.0998
30	0.1015
40	0.1044
50	0.1055
60	0.107
70	0.11
80	0.112
90	0.113
100	0.1195
110	0.1212
120	0.1241
130	0.1254
140	0.1297
150	0.1337
160	0.1364
170	0.1398
180	0.1471
190	0.1513
200	0.1482
210	0.1564
220	0.1618
230	0.1743
240	0.1738
250	0.1801
260	0.1831
270	0.1911
280	0.2003
290	0.2003
300	0.2153
310	0.212
320	0.2269
330	0.2329
340	0.2529
350	0.2677
360	0.2807
370	0.2842
380	0.3051
390	0.3298
400	0.3413
410	0.3548
420	0.3824
430	0.4004
440	0.4366
450	0.4537
460	0.5094
470	0.5691
480	0.6022
490	0.6818
500	0.747
510	0.861
520	1.0315
530	1.2359
540	1.4582
550	1.9164
560	2.7674
570	5.3991
580	22.6644
590	48.674
600	50.3688
610	50.9937
620	51.3208
630	51.7267
640	51.8605
650	52.017
660	51.9437
670	52.0623
680	52.1247
690	52.2854
700	52.1645
710	52.3486
720	52.4784
730	52.4533
740	52.3807
750	52.5488
760	52.5518
770	52.5638
780	52.4588
790	52.4702
800	52.5795
810	52.5409
820	52.6427
830	52.5436
840	52.5563
850	52.5818
860	52.6157
870	52.6275
880	52.5344
890	52.334
900	52.5208
910	52.6203
920	52.6041
930	52.5454
940	52.6802
950	52.4878
960	52.5765
970	52.5725
980	52.6161
990	52.5507
1000	52.435

==> figures-src/recovery/lh-40-24.tsv <==
0.057	0
0.067	0.6151
0.077	0.6784
0.087	0.7051
0.097	0.8016
0.107	0.888
0.117	1.0132
0.127	1.1582
0.137	1.4271
0.147	1.8006
0.157	2.4579
0.167	3.7648
0.177	7.2809
0.187	21.1478
0.197	47.7405
0.207	53.6901
0.217	54.8915
0.227	56.1448
0.237	56.1927
0.247	56.132
0.257	57.5036
0.267	57.2741
0.277	57.0384
0.287	56.7687
0.297	55.8517
0.307	54.7118
0.317	56.9212
0.327	57.5803
0.337	57.4532
0.347	57.249
0.357	57.1099
0.367	57.1268
0.377	56.6278
0.387	56.6199
0.397	56.0006
0.407	55.0112
0.417	53.3765
0.427	52.6377
0.437	53.7982
0.447	56.3063
0.457	57.2877
0.467	57.3726
0.477	57.3032
0.487	57.3439
0.497	57.2157
0.507	57.3001
0.517	57.2815
0.527	57.0326
0.537	57.0157
0.547	56.8718
0.557	56.7377
0.567	56.5974
0.577	56.4851
0.587	56.2765
0.597	55.8829
0.607	55.5277
0.617	54.8712
0.627	53.935
0.637	52.9692
0.647	52.1879
0.657	51.5957
0.667	51.3675
0.677	51.6239
0.687	52.5837
0.697	54.2586
0.707	56.2541
0.717	57.664
0.727	58.3715
0.737	58.7241
0.747	58.6827
0.757	58.5574
0.767	58.5145
0.777	58.3369
0.787	58.1641
0.797	58.1096
0.807	58.0713
0.817	57.9542
0.827	57.884
0.837	57.83
0.847	57.6741
0.857	57.621
0.867	57.5172
0.877	57.4206

==> figures-src/single-thread-vl/single.csv <==
#   Insert  Read-opt    Read-nag    Mixed
CCEH    0.336   0.86   0.537   0.948
Level&{a}Hashing   0.208   0.361   0.2  0.462 
DASH-EH 0.647   1.775   3.085  1.347
DASH-LH 0.55   1.801   3.2  1.223


==> figures-src/single-thread-vl/single_iv.csv <==
Insert		0.208	0.336	0.647	0.55
Delete		0.462	0.948	1.347	1.223		
Search-pos	0.361	0.86	1.775	1.801
Search-neg	0.2	0.537	3.085	3.2


==> figures-src/single-thread/single_fixed.csv <==
Operation Level, CCEH, DASH-EH, DASH-LH
Insert 0.45 1.21 1.331 1.398
"Pos.\nSearch" 1.203 1.75 3.255 3.301
"Neg.\nSearch" 0.927 1.668 4.037 4.223
Delete 1.001 1.526 1.969 1.731


==> figures-src/single-thread/single_vl.csv <==
Operation Level, CCEH, Dash-EH, Dash-LH
Insert 0.275 0.51 1.023 0.924
"Pos.\nSearch" 0.425 1.196 2.256 2.132
"Neg.\nSearch" 0.233 0.714 3.688 3.847
Delete 0.541 1.365 1.583 1.608


==> figures-src/supplement/insert/insertion.tsv <==
1	1.065	1.06	1.169	0.44
2	2.021	2.007	2.126	0.646
4	3.711	3.624	3.632	0.876
8	6.42	6.146	5.854	1.037
16	9.66	9.104	7.511	1.11
24	10.842	10.338	7.578	1.132


==> figures-src/supplement/insert/old-insertion.tsv <==
1	0.858	0.705	0.757	0.306
2	1.657	1.161	1.454	0.446
4	3.082	1.706	2.596	0.572
8	5.21	2.208	4.175	0.658
16	7.949	2.596	6.152	0.714
24	9.24	2.705	6.413	0.724

